The Geometric Anatomy of Capability Acquisition in Transformers

Neural networks gain capabilities during training, but the internal changes that precede capability acquisition are not well understood. In particular, the relationship between geometric change and behavioral change, and the effect of task difficulty and model scale on that relationship, is unclear. We track geometric measures and linear probes across six transformer sizes (405K--151M parameters), eight algorithmic tasks (144 task$\times$level$\times$model combinations), and three Pythia language models (160M--2.8B). Across all settings, representations first collapse to a low-dimensional state, then recover, and only then does behavioral performance improve. Linear probes show that the model's hidden states already contain task-relevant information before the model can act on it. The collapse floor is task-specific, the collapse propagates top-down through the network, and of the geometric measures tested, only \rankme reliably precedes capability acquisition for hard tasks. Whether this precursor is detectable depends on task difficulty relative to model capacity. For hard tasks, there is a clear gap: geometry changes first, behavior follows. For easy tasks, the model learns so quickly that both happen simultaneously and no precursor is detectable. On Pythia-2.8B, a logical deduction task that is genuinely hard for the model shows a precursor gap of ${\sim}$49K training steps, while easy benchmarks show none. This suggests that geometric patterns observed in small proxy models can persist at larger scale when the task remains difficult relative to model capacity.

==> data/appfig_heatmap_micro_add.csv <==
step,layer_0,layer_1,layer_2,layer_3
0,15.008785247802734,15.0377779006958,15.326272010803223,15.647167205810547
100,15.008785247802734,15.0377779006958,15.326272010803223,15.647167205810547
200,13.20512866973877,9.099267959594727,6.225650787353516,4.454256534576416
300,12.660428047180176,10.760150909423828,8.509371757507324,3.721123456954956
400,11.717434883117676,10.551775932312012,7.242012023925781,2.8179428577423096
500,11.547613143920898,11.174137115478516,7.582846164703369,2.8642492294311523
600,14.791592597961426,13.65731430053711,9.769370079040527,3.700474739074707
700,14.165390968322754,11.96180534362793,8.557878494262695,3.635749340057373
800,12.913260459899902,11.155284881591797,7.676479339599609,3.2124009132385254
900,13.090688705444336,11.181955337524414,7.471141815185547,2.97973370552063
1000,13.130619049072266,11.51382827758789,7.477958679199219,2.7987465858459473
1100,12.45474624633789,11.052945137023926,8.020650863647461,3.1438493728637695
1200,11.473763465881348,10.618046760559082,7.848031520843506,2.8980798721313477
1300,12.607193946838379,10.998204231262207,8.825911521911621,3.4672460556030273
1400,13.373257637023926,11.717219352722168,9.15636920928955,3.424215078353882
1500,13.077380180358887,12.511337280273438,10.287591934204102,3.8465003967285156
1600,13.957794189453125,11.789730072021484,9.720996856689453,3.616947650909424
1700,13.148645401000977,12.069068908691406,9.030186653137207,3.5731587409973145
1800,13.226123809814453,13.038992881774902,10.406984329223633,3.7760400772094727
1900,13.525470733642578,13.430713653564453,11.297304153442383,3.7771060466766357
2000,13.247678756713867,13.753710746765137,10.560236930847168,3.6341466903686523
2100,13.954370498657227,13.65038013458252,11.544211387634277,4.976435661315918
2200,12.660599708557129,12.541850090026855,9.710000991821289,3.4420056343078613
2300,13.038895606994629,13.038119316101074,9.77602767944336,3.5622565746307373
2400,13.257081031799316,12.835506439208984,9.104172706604004,3.412688732147217
2500,13.74560260772705,12.987653732299805,9.889057159423828,3.1938350200653076
2600,13.096478462219238,12.699756622314453,9.315879821777344,3.36202335357666
2700,13.23817253112793,12.848464965820312,9.181781768798828,3.080639362335205
2800,13.36628532409668,13.926163673400879,9.997306823730469,3.253664493560791
2900,13.213315963745117,13.006152153015137,9.615626335144043,3.079738140106201
3000,13.175922393798828,13.306702613830566,10.658232688903809,3.0896544456481934
3100,12.850802421569824,13.230843544006348,10.536443710327148,3.344712018966675
3200,13.311556816101074,13.740095138549805,10.010923385620117,3.2647035121917725
3300,13.205131530761719,14.110269546508789,10.149934768676758,3.1836442947387695
3400,12.92602252960205,13.84213924407959,10.224771499633789,3.319870710372925
3500,13.81086540222168,16.191999435424805,13.784929275512695,3.930847406387329
3600,12.826678276062012,14.140066146850586,11.225728988647461,3.600644111633301
3700,12.960466384887695,14.244561195373535,11.625937461853027,3.3980753421783447
3800,13.627124786376953,14.67727279663086,12.7344331741333,3.343205451965332
3900,13.30236530303955,15.294368743896484,12.149505615234375,3.124878168106079
4000,12.937862396240234,15.289876937866211,13.493005752563477,3.352781295776367
4100,13.755611419677734,15.691414833068848,12.634565353393555,2.831141471862793
4200,13.816938400268555,15.897148132324219,11.946378707885742,3.0206587314605713
4300,13.461836814880371,15.300610542297363,12.290838241577148,3.3439533710479736
4400,12.921924591064453,14.984892845153809,11.883700370788574,3.272390604019165
4500,13.370464324951172,17.21335792541504,14.150111198425293,3.463596820831299
4600,14.101900100708008,16.75104522705078,13.471857070922852,3.3819284439086914
4700,13.269207954406738,15.730119705200195,12.603480339050293,2.747267007827759
4800,13.880326271057129,17.356304168701172,12.780020713806152,3.5000431537628174
4900,14.167240142822266,17.351503372192383,14.281514167785645,3.260976552963257
5000,14.234500885009766,17.163284301757812,14.527033805847168,3.816591262817383
5100,13.888204574584961,16.910919189453125,13.655929565429688,3.815152168273926
5200,13.158504486083984,16.82940673828125,13.572175025939941,3.448975086212158
5300,14.28297233581543,18.304636001586914,14.479098320007324,4.035552501678467
5400,13.363958358764648,17.0090274810791,14.661401748657227,3.703670024871826
5500,13.494272232055664,17.90189552307129,14.644777297973633,4.207590579986572
5600,13.972041130065918,17.49995994567871,15.450597763061523,4.635807037353516
5700,14.015236854553223,18.1937198638916,13.903524398803711,4.480992317199707
5800,13.293843269348145,18.196853637695312,16.037813186645508,4.692023277282715
5900,14.08816909790039,18.059398651123047,16.26262092590332,6.074837684631348
6000,13.22469711303711,17.741165161132812,14.28139877319336,5.731887340545654
6100,13.555818557739258,18.436969757080078,15.641420364379883,5.7023420333862305
6200,13.653756141662598,17.287841796875,14.787692070007324,5.908714294433594
6300,12.82234001159668,17.903076171875,16.507102966308594,5.674192905426025
6400,12.781474113464355,16.694562911987305,14.334681510925293,5.716712474822998
6500,11.969622611999512,17.338640213012695,15.275273323059082,6.858495712280273
6600,11.44797134399414,17.829904556274414,15.538475036621094,6.281137943267822
6700,12.551111221313477,19.04473876953125,16.721227645874023,6.6466569900512695
6800,12.637481689453125,18.958770751953125,16.604196548461914,6.394125461578369
6900,12.576818466186523,19.237987518310547,17.899965286254883,6.058298110961914
7000,12.147468566894531,19.027982711791992,17.58180046081543,7.05900764465332
7100,12.02326774597168,18.100507736206055,15.935399055480957,5.868258476257324
7200,12.241989135742188,18.99418830871582,18.245222091674805,6.333016872406006
7300,12.876021385192871,19.27520751953125,17.731624603271484,6.882720947265625
7400,13.270160675048828,20.05071449279785,19.551300048828125,5.796581268310547
7500,13.030287742614746,19.063119888305664,16.705442428588867,5.95966100692749
7600,12.663524627685547,18.9055233001709,17.41892433166504,6.161450386047363
7700,13.205892562866211,20.0128231048584,19.421586990356445,6.069953441619873
7800,12.788352966308594,19.39742088317871,17.904830932617188,5.886019706726074
7900,12.670673370361328,19.58668327331543,18.276247024536133,5.24765157699585
8000,11.839625358581543,18.647274017333984,15.934823036193848,5.239760398864746
8100,11.89268684387207,18.50678253173828,16.431121826171875,5.527076721191406
8200,13.124837875366211,20.309139251708984,18.599884033203125,5.843760013580322
8300,12.161239624023438,18.873394012451172,17.230316162109375,6.169040203094482
8400,12.333772659301758,20.148372650146484,19.52496337890625,5.8893256187438965
8500,12.01762580871582,20.16499137878418,19.71942901611328,7.086312770843506
8600,12.495532989501953,19.626815795898438,18.324201583862305,7.081294536590576
8700,12.841785430908203,20.440452575683594,19.120332717895508,6.537045478820801
8800,13.061210632324219,20.530902862548828,17.946495056152344,7.928986072540283
8900,12.969171524047852,20.976032257080078,19.84259033203125,8.718722343444824
9000,12.698055267333984,20.6638126373291,19.422531127929688,8.268157958984375
9100,12.4896821975708,19.5827693939209,16.461153030395508,6.682514667510986
9200,12.305089950561523,19.762720108032227,17.78981590270996,7.608259201049805
9300,12.857986450195312,20.374908447265625,18.530208587646484,7.9905853271484375
9400,13.168856620788574,21.30120086669922,21.375768661499023,10.411225318908691
9500,12.932195663452148,21.17572593688965,20.830162048339844,9.29499626159668
9600,12.882708549499512,21.190189361572266,19.884246826171875,8.764735221862793
9700,12.938892364501953,21.231576919555664,19.879207611083984,8.013419151306152
9800,13.2841796875,20.592910766601562,18.210664749145508,8.137975692749023
9900,12.9981050491333,21.142616271972656,19.774898529052734,8.183119773864746
10000,12.623668670654297,20.70973014831543,20.687158584594727,9.227546691894531
10500,13.563560485839844,21.466463088989258,20.568334579467773,9.080857276916504
11000,12.560956954956055,21.113571166992188,19.14362144470215,8.105515480041504
11500,12.895772933959961,20.371061325073242,18.8995418548584,7.626640796661377
12000,13.341134071350098,21.533910751342773,19.2918643951416,8.010839462280273
12500,12.699681282043457,20.43928337097168,17.60219955444336,7.479584693908691
13000,14.1685152053833,23.483793258666992,23.137393951416016,10.213069915771484
13500,13.055734634399414,21.489665985107422,20.162548065185547,8.521565437316895
14000,13.742433547973633,22.945390701293945,18.390180587768555,7.6544389724731445
14500,13.510446548461914,22.11455535888672,20.522388458251953,9.059073448181152
15000,13.091449737548828,21.969017028808594,18.41619873046875,7.799253940582275
15500,13.512072563171387,22.872949600219727,20.625600814819336,9.540580749511719
16000,12.789618492126465,21.214963912963867,16.574420928955078,7.372769832611084
16500,12.523465156555176,21.60031509399414,18.371967315673828,7.625312805175781
17000,12.95162582397461,22.100961685180664,19.269817352294922,7.23862361907959
17500,12.40766716003418,20.866758346557617,16.567142486572266,6.649769306182861
18000,12.562386512756348,21.84214973449707,19.167987823486328,7.660167694091797
18500,13.447914123535156,22.176673889160156,18.554428100585938,7.659031867980957
19000,12.603510856628418,20.818405151367188,17.74657440185547,7.5724873542785645
19500,13.233758926391602,22.605379104614258,22.270509719848633,9.2490234375
20000,13.167499542236328,23.015743255615234,23.176979064941406,9.360123634338379
20500,11.712570190429688,20.816036224365234,19.795093536376953,8.324767112731934
21000,13.33747673034668,23.141252517700195,22.64629364013672,9.042832374572754
21500,12.963693618774414,21.984764099121094,19.443695068359375,7.584473609924316
22000,13.32432746887207,22.56646156311035,19.77139663696289,7.50137186050415
22500,12.993280410766602,22.610740661621094,19.705385208129883,7.669763565063477
23000,12.320884704589844,22.10014533996582,20.767759323120117,8.279473304748535
23500,13.356417655944824,23.258665084838867,21.09894371032715,7.720830917358398
24000,12.431488037109375,22.340959548950195,19.57497215270996,7.392491817474365
24500,12.569618225097656,22.659635543823242,19.66858673095703,7.317645072937012
25000,13.214509963989258,23.250391006469727,21.222518920898438,7.443471431732178
25500,12.547006607055664,21.793533325195312,17.538854598999023,6.118712425231934
26000,13.400583267211914,22.895124435424805,21.439374923706055,8.093938827514648
26500,12.346282005310059,22.521827697753906,21.141321182250977,7.889603137969971
27000,12.91157054901123,22.813173294067383,21.484420776367188,7.700876235961914
27500,14.04105281829834,23.330503463745117,19.106792449951172,6.9418230056762695
28000,13.231292724609375,23.018997192382812,20.869104385375977,7.86552095413208
28500,13.182564735412598,23.36227798461914,21.754199981689453,8.115114212036133
29000,12.752650260925293,22.10040855407715,20.117839813232422,7.145023345947266
29500,12.873021125793457,22.60401153564453,22.160263061523438,8.194438934326172
30000,12.953278541564941,22.267791748046875,21.49806785583496,7.401020050048828
30500,12.160818099975586,20.675731658935547,17.931617736816406,6.154448986053467
31000,12.44915771484375,21.142648696899414,20.3737735748291,7.537481784820557
31500,12.866928100585938,22.518774032592773,21.593976974487305,7.5053486824035645
32000,13.00240421295166,22.821529388427734,21.88855743408203,7.903848648071289
32500,12.843667984008789,22.27732276916504,23.25165367126465,8.63133430480957
33000,12.673008918762207,22.010587692260742,18.895172119140625,6.837687969207764
33500,13.078351974487305,22.25093650817871,19.03523826599121,7.427626132965088
34000,12.552105903625488,22.425052642822266,19.963865280151367,7.506052017211914
34500,13.549578666687012,23.382863998413086,22.426666259765625,7.930582046508789
35000,13.014853477478027,22.01474380493164,18.76544761657715,6.792068958282471
35500,13.144793510437012,22.689529418945312,19.858993530273438,7.097026348114014
36000,12.946334838867188,22.94931411743164,20.998981475830078,7.358618259429932
36500,13.060578346252441,23.238298416137695,24.256460189819336,8.42548942565918
37000,12.071379661560059,21.8864688873291,19.180788040161133,6.541931629180908
37500,10.953291893005371,20.328758239746094,19.728147506713867,6.63624382019043
38000,12.746782302856445,22.28240203857422,17.951187133789062,6.462869644165039
38500,13.008726119995117,22.702560424804688,21.301576614379883,7.456928730010986
39000,12.760534286499023,22.096092224121094,19.70717430114746,7.26772928237915
39500,13.431242942810059,23.416595458984375,21.690114974975586,8.028711318969727
40000,12.839357376098633,21.716638565063477,18.508222579956055,6.852801322937012
40500,12.92153263092041,22.420015335083008,21.936824798583984,7.808187961578369
41000,13.548428535461426,22.985872268676758,22.317405700683594,7.882777214050293
41500,13.25295352935791,22.104154586791992,21.067798614501953,7.040467739105225
42000,12.836251258850098,22.15626335144043,21.321622848510742,7.635538578033447
42500,11.841573715209961,20.500232696533203,21.446786880493164,7.478835105895996
43000,12.868979454040527,22.401357650756836,21.372238159179688,7.336448669433594
43500,13.079802513122559,22.59493064880371,23.070770263671875,8.148890495300293
44000,12.573155403137207,21.91060447692871,21.472503662109375,7.282614707946777
44500,12.677490234375,21.935422897338867,22.043006896972656,7.965974807739258
45000,13.009927749633789,23.07272720336914,22.212556838989258,7.7472004890441895
45500,13.564889907836914,23.381492614746094,25.100433349609375,8.832199096679688
46000,13.5308837890625,22.35777473449707,21.09025764465332,7.103918075561523
46500,13.19604206085205,21.807947158813477,17.311492919921875,5.895678520202637
47000,12.654672622680664,21.70403480529785,20.412071228027344,6.987343788146973
47500,13.111583709716797,22.010854721069336,22.077098846435547,7.9134979248046875
48000,13.197625160217285,22.421159744262695,22.316911697387695,7.7458577156066895
48500,12.180829048156738,20.18313980102539,20.373558044433594,7.6443095207214355
49000,13.183428764343262,22.127540588378906,22.25986099243164,7.509019374847412
49500,12.716056823730469,21.566680908203125,19.089248657226562,6.48992919921875
50000,12.476677894592285,21.488405227661133,19.74062728881836,6.428920745849609
52000,12.857161521911621,22.0954647064209,21.376127243041992,7.174622058868408
54000,12.468667030334473,21.352537155151367,23.31000328063965,7.895660400390625
56000,12.90049934387207,21.89875030517578,24.301536560058594,7.6504106521606445
58000,13.179274559020996,22.57512855529785,23.091201782226562,7.6042585372924805
60000,13.292367935180664,22.963842391967773,24.164377212524414,7.56849479675293
62000,13.303112983703613,22.698837280273438,24.62501335144043,7.39304256439209
64000,13.668354034423828,22.697965621948242,24.258039474487305,7.1636152267456055
66000,13.354841232299805,22.08033561706543,22.705699920654297,6.766404151916504
68000,13.140583992004395,22.38082504272461,25.636646270751953,7.901652812957764
70000,13.558943748474121,22.671653747558594,23.76100730895996,6.771504878997803
72000,13.813190460205078,22.369041442871094,24.59902572631836,6.999030113220215
74000,13.96096134185791,22.71280860900879,25.70248031616211,7.605192184448242
76000,13.941790580749512,22.53994369506836,25.493709564208984,7.406100749969482
78000,14.12320327758789,22.770647048950195,25.0489444732666,7.368480205535889
80000,14.118181228637695,22.310171127319336,24.291439056396484,6.88983678817749
82000,14.315813064575195,22.707040786743164,25.843965530395508,7.555185794830322
84000,14.45592212677002,22.838973999023438,25.87425994873047,7.5820536613464355
86000,14.430376052856445,22.62605857849121,25.709651947021484,7.284695148468018
88000,14.476644515991211,22.665225982666016,26.727867126464844,7.9186506271362305
90000,14.354763984680176,22.60404396057129,25.927793502807617,7.542386054992676
92000,14.390959739685059,22.6001033782959,25.98200798034668,7.4664835929870605
94000,14.442097663879395,22.686565399169922,26.097097396850586,7.575018882751465
96000,14.483023643493652,22.73665428161621,26.10955238342285,7.525635719299316
98000,14.49024486541748,22.787673950195312,26.32274627685547,7.570423603057861
100000,14.49172592163086,22.781452178955078,26.345857620239258,7.599461555480957


==> data/appfig_heatmap_micro_mod.csv <==
step,layer_0,layer_1,layer_2,layer_3
0,10.669291496276855,11.071480751037598,11.074738502502441,11.25388240814209
100,10.669291496276855,11.071480751037598,11.074738502502441,11.25388240814209
200,8.671547889709473,5.44795036315918,3.693040132522583,2.777876853942871
300,8.481592178344727,6.218470573425293,4.198278903961182,2.135422706604004
400,8.026567459106445,6.485049247741699,4.193086624145508,1.7977696657180786
500,8.15733814239502,8.239437103271484,4.462414741516113,1.6682472229003906
600,10.94909381866455,11.803827285766602,6.658995628356934,2.388387441635132
700,10.171684265136719,10.789949417114258,5.533390045166016,2.1143603324890137
800,9.476936340332031,12.33387565612793,7.857410430908203,2.863084316253662
900,8.75953197479248,10.136040687561035,5.414750576019287,2.2942452430725098
1000,9.610754013061523,10.778251647949219,5.710533142089844,2.083514928817749
1100,9.523100852966309,10.050424575805664,5.477785587310791,2.173518419265747
1200,9.077559471130371,11.529498100280762,7.4054999351501465,3.0039265155792236
1300,8.993597030639648,11.09057331085205,7.365476608276367,2.8991622924804688
1400,9.459373474121094,11.208802223205566,6.511359214782715,2.7976279258728027
1500,8.605271339416504,10.621582984924316,6.983811855316162,2.9491026401519775
1600,9.633686065673828,11.512873649597168,7.744113445281982,3.1853339672088623
1700,9.647276878356934,12.449974060058594,7.352720737457275,2.6234729290008545
1800,9.497326850891113,11.799825668334961,7.047491550445557,3.087742567062378
1900,9.960225105285645,13.87049388885498,10.097641944885254,3.4237523078918457
2000,9.466769218444824,12.111536979675293,8.022497177124023,2.9231364727020264
2100,10.145342826843262,11.9705228805542,8.16526985168457,3.8475162982940674
2200,10.165726661682129,12.34627628326416,7.456314563751221,2.745356798171997
2300,10.274218559265137,11.820865631103516,6.731786251068115,2.7350733280181885
2400,9.429095268249512,9.608233451843262,6.068741798400879,2.615946054458618
2500,10.122309684753418,11.119294166564941,7.60880708694458,2.798445701599121
2600,9.567731857299805,10.327536582946777,6.340531826019287,2.7879769802093506
2700,10.205827713012695,11.853719711303711,7.233331680297852,2.3893494606018066
2800,10.667915344238281,12.004037857055664,8.067038536071777,2.91813588142395
2900,10.17219066619873,11.515249252319336,7.416873931884766,2.5436689853668213
3000,10.107369422912598,12.140265464782715,8.502312660217285,2.5961031913757324
3100,9.581189155578613,9.976236343383789,5.885608673095703,2.4754202365875244
3200,10.630498886108398,10.90107250213623,6.188784599304199,2.2304086685180664
3300,9.284006118774414,9.979619026184082,5.764380931854248,2.3473269939422607
3400,10.651473999023438,12.796780586242676,8.116796493530273,2.388654947280884
3500,10.967272758483887,12.309517860412598,8.284933090209961,2.812455654144287
3600,10.651969909667969,12.81805419921875,7.747797012329102,2.656137704849243
3700,11.257119178771973,13.050997734069824,8.644637107849121,2.5590882301330566
3800,10.27491283416748,10.950126647949219,7.747045516967773,2.526928186416626
3900,11.412017822265625,12.648706436157227,8.803503036499023,2.5355191230773926
4000,10.80716609954834,12.61037826538086,8.785669326782227,2.8342347145080566
4100,11.575418472290039,13.812222480773926,9.998586654663086,2.379713773727417
4200,10.657723426818848,12.749399185180664,8.614535331726074,2.606558084487915
4300,11.08496379852295,13.402769088745117,9.448844909667969,2.8747386932373047
4400,9.702692985534668,11.689467430114746,7.861323833465576,3.1525707244873047
4500,11.019851684570312,13.981757164001465,11.204436302185059,3.2591614723205566
4600,10.701974868774414,12.325517654418945,8.962871551513672,2.6800665855407715
4700,11.022253036499023,13.106742858886719,9.084738731384277,2.6091809272766113
4800,11.006388664245605,13.979528427124023,9.256550788879395,2.887666940689087
4900,11.716390609741211,14.438841819763184,11.517005920410156,3.1091392040252686
5000,11.478869438171387,13.788917541503906,9.133316040039062,3.2348854541778564
5100,11.423605918884277,13.136382102966309,8.769937515258789,3.1117403507232666
5200,12.092658996582031,14.895868301391602,11.055811882019043,3.1411819458007812
5300,11.18860149383545,13.523819923400879,9.64163875579834,3.343151092529297
5400,11.250250816345215,14.106369972229004,10.391237258911133,3.0447628498077393
5500,11.857088088989258,14.145137786865234,9.741608619689941,3.2725417613983154
5600,12.36549186706543,15.353232383728027,11.635954856872559,3.6630048751831055
5700,11.286261558532715,14.030207633972168,9.64466667175293,3.2434937953948975
5800,11.651407241821289,15.7534761428833,12.578453063964844,3.354588270187378
5900,11.895702362060547,15.69980525970459,13.167276382446289,3.644191026687622
6000,11.209936141967773,14.809846878051758,11.462207794189453,3.616023540496826
6100,10.265754699707031,12.144118309020996,7.887257099151611,3.102046489715576
6200,11.17970085144043,13.237781524658203,8.879331588745117,3.2154643535614014
6300,11.324785232543945,15.19784164428711,11.983489990234375,3.6273884773254395
6400,11.676074028015137,15.479964256286621,11.8699951171875,4.122649669647217
6500,11.087321281433105,14.41197681427002,11.116338729858398,3.5667619705200195
6600,10.339604377746582,15.570651054382324,11.08362102508545,3.6103591918945312
6700,10.181461334228516,15.381587982177734,12.236899375915527,3.608518600463867
6800,11.760866165161133,16.838327407836914,13.838951110839844,3.767240524291992
6900,11.330341339111328,17.014272689819336,14.537708282470703,3.510056257247925
7000,10.509994506835938,13.543932914733887,10.126106262207031,2.8141958713531494
7100,11.826234817504883,16.779062271118164,12.321825981140137,3.702608346939087
7200,12.0311861038208,16.801471710205078,13.265332221984863,3.850796699523926
7300,12.084861755371094,16.579072952270508,13.474577903747559,3.996450901031494
7400,11.271089553833008,14.811071395874023,11.467283248901367,3.439329147338867
7500,11.898913383483887,16.576562881469727,12.345414161682129,4.075070858001709
7600,11.970076560974121,18.381877899169922,14.731888771057129,4.767078876495361
7700,12.3123140335083,18.405725479125977,14.776847839355469,3.7743911743164062
7800,12.283318519592285,18.353925704956055,15.075517654418945,3.8476290702819824
7900,12.359594345092773,17.68244171142578,14.441189765930176,3.5443267822265625
8000,12.058539390563965,17.7640323638916,14.303142547607422,4.006870269775391
8100,11.617460250854492,16.886133193969727,12.535175323486328,3.964024782180786
8200,12.875017166137695,19.072965621948242,16.18392562866211,4.262816429138184
8300,12.113560676574707,17.311521530151367,13.874588012695312,4.049245357513428
8400,13.402730941772461,19.604049682617188,16.594388961791992,4.660118103027344
8500,12.312371253967285,18.409442901611328,14.277359008789062,4.597827434539795
8600,12.29890251159668,19.663217544555664,17.65302848815918,5.169319152832031
8700,13.747878074645996,19.192251205444336,15.587651252746582,4.668437480926514
8800,12.506621360778809,17.961666107177734,13.611645698547363,4.370866298675537
8900,12.733817100524902,18.798938751220703,15.325448989868164,4.881446838378906
9000,13.220526695251465,18.635286331176758,14.907770156860352,5.304812908172607
9100,11.76937484741211,17.718891143798828,12.656848907470703,4.800503253936768
9200,12.013431549072266,17.759540557861328,13.45193099975586,4.538273811340332
9300,12.113746643066406,16.702241897583008,12.521736145019531,4.730872631072998
9400,12.839404106140137,19.732534408569336,17.987049102783203,6.308587074279785
9500,13.0084228515625,19.772512435913086,18.886123657226562,7.432095527648926
9600,12.933947563171387,18.429420471191406,13.87410831451416,5.261336803436279
9700,12.551010131835938,18.10649871826172,13.916351318359375,5.735252380371094
9800,12.821318626403809,18.375165939331055,13.187149047851562,5.634437084197998
9900,12.300451278686523,18.79901695251465,13.99583911895752,5.469761848449707
10000,12.45690631866455,20.977703094482422,19.44428825378418,7.700364112854004
10500,12.211745262145996,19.072717666625977,14.54515266418457,6.020399570465088
11000,12.481236457824707,19.3619441986084,12.380746841430664,5.717049598693848
11500,12.506534576416016,18.300762176513672,12.071525573730469,5.228895664215088
12000,13.940373420715332,21.335540771484375,14.260045051574707,5.971999168395996
12500,13.385385513305664,21.42630958557129,15.891666412353516,6.594971656799316
13000,14.270456314086914,21.136545181274414,13.775483131408691,5.460960388183594
13500,14.287789344787598,22.731882095336914,17.32955551147461,6.668493747711182
14000,13.159640312194824,20.849979400634766,12.915901184082031,5.500596046447754
14500,13.936535835266113,23.730648040771484,18.137060165405273,7.261271953582764
15000,13.934715270996094,22.881284713745117,15.65591049194336,6.057770729064941
15500,13.51138687133789,22.84231185913086,17.465625762939453,7.836225986480713
16000,13.55003833770752,21.926904678344727,13.110495567321777,5.915966510772705
16500,14.468256950378418,23.131372451782227,16.999727249145508,6.601929187774658
17000,14.086013793945312,22.200469970703125,13.225526809692383,5.063482761383057
17500,14.219913482666016,21.861202239990234,13.30058765411377,5.419216632843018
18000,14.341318130493164,22.102691650390625,13.534893989562988,5.104311466217041
18500,14.470025062561035,22.51443099975586,14.762409210205078,5.629595756530762
19000,14.759685516357422,23.716360092163086,15.94475269317627,6.064980506896973
19500,15.08570671081543,24.11150550842285,16.616872787475586,5.992051601409912
20000,14.475658416748047,23.65860939025879,15.870136260986328,5.918291091918945
20500,14.23928451538086,22.716014862060547,14.369213104248047,5.319655895233154
21000,15.475837707519531,24.922908782958984,19.617284774780273,6.820539951324463
21500,14.508190155029297,23.507022857666016,15.314372062683105,5.231019973754883
22000,14.87639045715332,24.200422286987305,15.985343933105469,5.263486385345459
22500,14.401700019836426,23.76679229736328,15.879502296447754,5.7875494956970215
23000,14.234098434448242,23.572856903076172,15.89812183380127,5.374515056610107
23500,14.083871841430664,22.63475799560547,14.026281356811523,4.885046005249023
24000,14.097214698791504,23.72525405883789,16.311262130737305,5.544126510620117
24500,14.502218246459961,24.547983169555664,17.529821395874023,5.994047164916992
25000,14.565134048461914,24.356983184814453,18.60882568359375,6.036900520324707
25500,14.105711936950684,23.378610610961914,15.336376190185547,4.859683990478516
26000,14.331246376037598,25.32075309753418,19.193862915039062,6.151235580444336
26500,15.133767127990723,24.32105827331543,14.66757869720459,4.819319725036621
27000,15.297636032104492,25.16634178161621,18.4012508392334,5.973888397216797
27500,14.601205825805664,22.20270347595215,11.825457572937012,4.245380878448486
28000,15.009817123413086,24.884546279907227,16.833768844604492,5.58125638961792
28500,15.529062271118164,24.55946922302246,15.410086631774902,5.3983306884765625
29000,14.839375495910645,24.072376251220703,15.96999454498291,5.326505184173584
29500,15.020707130432129,24.44668197631836,18.524141311645508,6.467729091644287
30000,15.69789981842041,25.004125595092773,17.411048889160156,5.587212085723877
30500,14.812518119812012,23.047590255737305,12.445737838745117,4.026886940002441
31000,15.4180326461792,24.840343475341797,18.286346435546875,5.722218990325928
31500,15.412063598632812,25.210607528686523,17.825050354003906,5.511650085449219
32000,15.817835807800293,25.504619598388672,16.89748191833496,5.564988136291504
32500,15.428217887878418,25.175142288208008,17.152437210083008,5.70231294631958
33000,15.084833145141602,24.962753295898438,16.14885902404785,5.3714447021484375
33500,15.017261505126953,24.39625358581543,16.250455856323242,5.855470657348633
34000,15.621316909790039,25.790990829467773,17.617128372192383,6.039977073669434
34500,14.808095932006836,25.0672664642334,17.657451629638672,5.692516326904297
35000,15.2836275100708,25.131332397460938,16.38193702697754,5.441197872161865
35500,13.92100715637207,23.714025497436523,15.66862964630127,5.197762966156006
36000,14.852338790893555,23.98419952392578,13.135538101196289,4.435245990753174
36500,14.546841621398926,25.30509376525879,17.772676467895508,5.2597336769104
37000,14.530220031738281,24.62301254272461,17.00113868713379,5.541218280792236
37500,14.737396240234375,24.760074615478516,16.458663940429688,4.716585636138916
38000,14.789408683776855,23.724123001098633,12.66828441619873,4.369847774505615
38500,14.569513320922852,24.33406639099121,18.034414291381836,5.630003929138184
39000,15.514776229858398,24.066112518310547,13.553496360778809,4.662581443786621
39500,14.977559089660645,23.999988555908203,13.9706449508667,5.164340019226074
40000,14.966022491455078,24.646835327148438,17.993019104003906,6.355875492095947
40500,14.920624732971191,24.287935256958008,16.059616088867188,5.605353832244873
41000,14.879115104675293,24.997663497924805,19.122732162475586,6.060299396514893
41500,14.461190223693848,24.119220733642578,16.43583869934082,4.958733081817627
42000,15.146090507507324,25.05323600769043,16.872600555419922,5.550089359283447
42500,15.421157836914062,25.20879554748535,18.571693420410156,6.1071014404296875
43000,14.942179679870605,23.447729110717773,14.394974708557129,4.837040424346924
43500,14.72973918914795,25.58698844909668,21.52549171447754,6.401084899902344
44000,15.039811134338379,24.56247329711914,15.972851753234863,5.106159687042236
44500,14.474753379821777,24.250871658325195,16.455501556396484,5.317098140716553
45000,14.768892288208008,24.397602081298828,15.694875717163086,5.180315017700195
45500,15.722509384155273,26.749414443969727,20.75745391845703,6.461029529571533
46000,15.15202808380127,24.586851119995117,17.38538932800293,5.111944675445557
46500,15.37146282196045,25.138578414916992,15.05444049835205,4.533175945281982
47000,14.884747505187988,24.921689987182617,15.589892387390137,4.813809871673584
47500,14.286748886108398,23.9221248626709,14.796329498291016,4.688596248626709
48000,14.671024322509766,24.49169158935547,15.422929763793945,5.070406436920166
48500,15.083954811096191,25.06400489807129,17.629405975341797,5.889811992645264
49000,14.31592082977295,24.949264526367188,19.506183624267578,5.961277484893799
49500,15.538009643554688,24.480751037597656,14.572904586791992,4.514227390289307
50000,14.749212265014648,23.84585189819336,13.658199310302734,4.249927043914795
52000,14.294760704040527,23.78862953186035,15.244216918945312,4.631575107574463
54000,14.886229515075684,24.540773391723633,15.246537208557129,4.540915012359619
56000,14.957714080810547,24.679927825927734,16.530502319335938,4.785027980804443
58000,14.530006408691406,24.2229061126709,15.606796264648438,4.7157111167907715
60000,15.251913070678711,24.961626052856445,15.832536697387695,4.274476528167725
62000,15.063880920410156,24.558286666870117,15.046127319335938,4.019881725311279
64000,15.082157135009766,24.931697845458984,16.192964553833008,4.324413776397705
66000,14.953156471252441,24.238555908203125,15.458532333374023,3.9308054447174072
68000,15.239851951599121,24.833101272583008,17.920982360839844,4.400745391845703
70000,15.259133338928223,25.081619262695312,16.54591941833496,4.009706020355225
72000,15.374359130859375,24.668493270874023,17.189476013183594,4.127989292144775
74000,15.050249099731445,24.7445125579834,17.570444107055664,4.294102668762207
76000,14.934259414672852,24.450069427490234,17.47281837463379,4.315635681152344
78000,15.037824630737305,24.529850006103516,16.208208084106445,3.983211040496826
80000,14.995099067687988,24.236360549926758,16.45909309387207,3.9056856632232666
82000,15.091451644897461,24.43985939025879,17.015453338623047,4.158186435699463
84000,15.057084083557129,24.399789810180664,17.236589431762695,4.078923225402832
86000,15.142724990844727,24.302133560180664,16.538028717041016,3.8996741771698
88000,15.182043075561523,24.354284286499023,17.305564880371094,4.021251678466797
90000,15.220226287841797,24.51666831970215,17.157604217529297,3.9732275009155273
92000,15.15540599822998,24.381921768188477,16.904558181762695,3.9175009727478027
94000,15.142227172851562,24.430397033691406,17.15897560119629,3.9306607246398926
96000,15.157450675964355,24.3543643951416,16.665006637573242,3.8689284324645996
98000,15.180087089538574,24.489215850830078,16.930557250976562,3.9175617694854736
100000,15.176541328430176,24.474727630615234,16.853904724121094,3.9159905910491943


==> data/appfig_heatmap_micro_mul.csv <==
step,layer_0,layer_1,layer_2,layer_3
0,14.333235740661621,14.65700626373291,14.666545867919922,14.961750030517578
100,14.333235740661621,14.65700626373291,14.666545867919922,14.961750030517578
200,12.456991195678711,8.437641143798828,5.862057209014893,4.270988464355469
300,12.143843650817871,9.497191429138184,6.688636779785156,3.1830389499664307
400,11.492368698120117,9.854914665222168,7.875950336456299,3.566056251525879
500,11.709121704101562,11.839900970458984,7.026316165924072,2.5475311279296875
600,14.893702507019043,15.731364250183105,13.29931926727295,5.11169958114624
700,13.99788761138916,15.508407592773438,11.289374351501465,4.323888301849365
800,13.22644329071045,16.59367561340332,11.615612030029297,4.300162315368652
900,12.72414779663086,16.310630798339844,11.6058349609375,4.7887654304504395
1000,13.088493347167969,15.177350997924805,10.007081985473633,3.6098432540893555
1100,11.855677604675293,14.987810134887695,9.834778785705566,4.0030293464660645
1200,10.965468406677246,13.192414283752441,9.63577651977539,3.8809430599212646
1300,11.774842262268066,13.818161010742188,10.540692329406738,4.733989238739014
1400,12.294466018676758,15.092371940612793,10.481766700744629,4.032567501068115
1500,12.274635314941406,15.29288101196289,11.126229286193848,5.201466083526611
1600,12.456677436828613,15.394444465637207,11.970808982849121,5.970644950866699
1700,11.705081939697266,14.621206283569336,10.75327205657959,4.570648670196533
1800,12.572434425354004,16.471309661865234,13.207290649414062,5.7379841804504395
1900,14.787392616271973,18.65125274658203,14.868351936340332,5.4682440757751465
2000,13.247532844543457,18.120264053344727,14.2520112991333,5.3220319747924805
2100,13.964367866516113,16.968528747558594,13.62714958190918,7.1889142990112305
2200,13.49038028717041,16.274429321289062,11.879610061645508,4.144153118133545
2300,12.887099266052246,15.706255912780762,11.068909645080566,4.4369001388549805
2400,13.560215950012207,16.118017196655273,12.128820419311523,4.894808769226074
2500,14.880647659301758,16.67313003540039,12.262598037719727,4.191557884216309
2600,13.734090805053711,15.835447311401367,10.794099807739258,4.248641490936279
2700,14.201727867126465,16.968095779418945,12.24028205871582,4.2006330490112305
2800,14.944398880004883,18.362350463867188,13.538869857788086,5.036743640899658
2900,13.980071067810059,16.61270523071289,11.789637565612793,3.962547779083252
3000,14.058277130126953,16.70304298400879,13.359094619750977,4.649816989898682
3100,13.795674324035645,15.267313957214355,11.431447982788086,4.291693687438965
3200,13.632691383361816,15.683730125427246,10.761733055114746,3.778451442718506
3300,14.374798774719238,17.837289810180664,12.587930679321289,4.350322723388672
3400,14.477883338928223,17.608219146728516,13.491168022155762,4.630074977874756
3500,14.891153335571289,18.836109161376953,15.105854988098145,5.1786112785339355
3600,13.981552124023438,17.876070022583008,13.602188110351562,4.582174301147461
3700,13.410348892211914,17.098968505859375,13.441878318786621,4.493696689605713
3800,15.27077579498291,17.457075119018555,14.32063102722168,4.770431041717529
3900,15.172152519226074,19.14541244506836,15.072501182556152,3.8763883113861084
4000,14.54562759399414,18.418882369995117,14.689842224121094,5.124606132507324
4100,14.391136169433594,17.6430721282959,14.110614776611328,3.6768980026245117
4200,14.170051574707031,17.742835998535156,13.13890266418457,4.159548759460449
4300,15.41978645324707,19.600147247314453,16.044601440429688,5.466076850891113
4400,13.756726264953613,17.659757614135742,13.813103675842285,4.744152545928955
4500,14.512578010559082,18.908935546875,15.058859825134277,4.301716327667236
4600,14.8443021774292,19.01262855529785,15.25139331817627,4.7574334144592285
4700,13.579959869384766,18.84166145324707,15.66016674041748,3.9516756534576416
4800,15.112296104431152,19.504304885864258,15.2133150100708,5.40064811706543
4900,14.563624382019043,18.84886360168457,15.253499031066895,4.8073554039001465
5000,15.206010818481445,18.64134407043457,13.609217643737793,4.977764129638672
5100,14.886619567871094,18.21970558166504,13.521161079406738,4.897209167480469
5200,14.764557838439941,19.149023056030273,15.248656272888184,4.891695022583008
5300,14.752466201782227,17.9639835357666,13.357046127319336,5.4073028564453125
5400,14.295799255371094,17.454158782958984,14.452714920043945,5.642074108123779
5500,14.354324340820312,18.77039337158203,14.999828338623047,5.979090690612793
5600,15.359816551208496,19.19232940673828,15.637166023254395,5.914984226226807
5700,14.644744873046875,17.148845672607422,12.220197677612305,5.191341400146484
5800,14.326722145080566,18.477691650390625,14.852218627929688,5.625012397766113
5900,14.97282886505127,19.64265251159668,17.431272506713867,7.995090484619141
6000,14.537835121154785,18.389127731323242,14.988175392150879,5.94832181930542
6100,15.033447265625,17.669235229492188,14.383746147155762,6.386382102966309
6200,15.171358108520508,18.60504722595215,15.36953353881836,5.813432693481445
6300,14.350071907043457,19.059247970581055,16.050504684448242,5.148217678070068
6400,14.247733116149902,17.240575790405273,13.791525840759277,5.500283718109131
6500,13.860013961791992,18.360498428344727,15.474291801452637,5.737135887145996
6600,14.542049407958984,19.48674774169922,15.580244064331055,5.974993705749512
6700,14.453254699707031,20.002256393432617,17.145126342773438,6.456502914428711
6800,14.297616958618164,18.910079956054688,15.207998275756836,5.155998706817627
6900,14.786933898925781,20.291744232177734,17.572473526000977,6.122861385345459
7000,14.306029319763184,19.404830932617188,15.39154052734375,5.771474361419678
7100,14.20565414428711,19.12636375427246,15.812848091125488,7.220462322235107
7200,14.784540176391602,20.453577041625977,18.29964828491211,7.08847713470459
7300,14.024665832519531,19.18790054321289,16.518043518066406,6.5172038078308105
7400,14.671936988830566,19.760236740112305,15.85971450805664,5.459097385406494
7500,14.178587913513184,18.9566650390625,14.906853675842285,6.090293884277344
7600,14.753451347351074,20.480552673339844,17.06477928161621,6.9461750984191895
7700,15.120671272277832,20.640365600585938,17.24844741821289,5.064355850219727
7800,14.674628257751465,19.616172790527344,16.14748764038086,6.1506829261779785
7900,14.406429290771484,20.554763793945312,17.196672439575195,6.530090808868408
8000,14.321586608886719,20.225677490234375,15.436131477355957,5.2481913566589355
8100,14.124711990356445,19.455883026123047,16.497228622436523,5.550987243652344
8200,14.457058906555176,20.931047439575195,18.162818908691406,6.432943344116211
8300,14.367393493652344,18.851062774658203,14.38546085357666,5.844801425933838
8400,14.313824653625488,20.49260139465332,17.267608642578125,5.539442539215088
8500,14.805133819580078,21.135908126831055,16.575382232666016,6.005130290985107
8600,14.100049018859863,20.75763702392578,18.185012817382812,6.916821479797363
8700,14.759443283081055,21.034929275512695,17.260787963867188,6.454057216644287
8800,14.320552825927734,20.907320022583008,17.26898765563965,5.897770881652832
8900,14.495712280273438,21.15946388244629,17.828428268432617,7.660538196563721
9000,15.20854663848877,21.762712478637695,17.786088943481445,6.369225978851318
9100,15.078803062438965,21.07883644104004,17.685583114624023,7.839576244354248
9200,13.752647399902344,19.62710952758789,15.580971717834473,6.060180187225342
9300,14.182526588439941,19.127239227294922,14.991621017456055,6.046342849731445
9400,15.058388710021973,21.704660415649414,20.139699935913086,8.167448997497559
9500,14.071967124938965,21.611228942871094,19.245203018188477,7.416419982910156
9600,14.409994125366211,21.363204956054688,17.24605369567871,6.241778373718262
9700,14.775222778320312,20.724143981933594,16.54710578918457,6.701160907745361
9800,14.483521461486816,21.347156524658203,17.544109344482422,7.0601043701171875
9900,14.208174705505371,21.051454544067383,17.262121200561523,6.934436798095703
10000,13.9354887008667,22.68040657043457,20.520259857177734,7.676898002624512
10500,15.035810470581055,22.429506301879883,19.468996047973633,6.736111164093018
11000,14.86303997039795,22.417604446411133,18.304553985595703,7.116575717926025
11500,14.933225631713867,21.87580680847168,17.461650848388672,6.84766149520874
12000,15.548444747924805,22.3961238861084,17.07680892944336,7.7127532958984375
12500,14.407336235046387,21.784883499145508,17.699567794799805,7.510208606719971
13000,15.757957458496094,23.951309204101562,18.997114181518555,6.840086936950684
13500,15.64617919921875,24.00979232788086,19.515113830566406,7.25514554977417
14000,15.778483390808105,24.630199432373047,19.72023582458496,6.823940277099609
14500,14.778432846069336,23.396438598632812,18.58174705505371,6.2369303703308105
15000,14.438934326171875,23.417728424072266,19.527891159057617,7.237343788146973
15500,15.797514915466309,24.59285545349121,19.26753807067871,8.082566261291504
16000,14.758020401000977,23.49363899230957,18.81415367126465,7.989516258239746
16500,14.966047286987305,22.579723358154297,15.887369155883789,6.410583972930908
17000,15.096946716308594,23.89529037475586,17.98858070373535,6.773196220397949
17500,14.90404987335205,22.58235740661621,14.738426208496094,6.521963596343994
18000,15.816629409790039,23.867267608642578,17.10275650024414,6.904055118560791
18500,16.609678268432617,25.360797882080078,20.7509708404541,8.053776741027832
19000,16.7565975189209,24.179555892944336,19.492097854614258,8.448119163513184
19500,16.70235252380371,25.097078323364258,21.960063934326172,7.706103324890137
20000,16.98520851135254,25.37453269958496,21.264190673828125,8.05076789855957
20500,16.181669235229492,24.87958526611328,21.517045974731445,8.344635963439941
21000,16.754220962524414,25.920589447021484,22.837722778320312,8.046683311462402
21500,16.08680534362793,25.404199600219727,20.169208526611328,7.200317859649658
22000,16.771623611450195,25.441429138183594,19.340173721313477,6.751323699951172
22500,16.64841079711914,25.444236755371094,18.959001541137695,7.228083610534668
23000,16.07943344116211,25.13967514038086,21.02585220336914,7.31961727142334
23500,16.024267196655273,25.34499740600586,19.50519371032715,6.870620250701904
24000,16.7983341217041,26.699132919311523,22.517480850219727,7.767120838165283
24500,16.901769638061523,26.41102409362793,23.43754005432129,7.592862129211426
25000,15.542010307312012,25.535823822021484,22.488727569580078,8.082100868225098
25500,15.357686042785645,24.590717315673828,18.709678649902344,6.852630138397217
26000,17.534820556640625,26.361589431762695,22.42721176147461,8.377961158752441
26500,16.831865310668945,25.857751846313477,20.395206451416016,6.617109775543213
27000,16.94272804260254,26.133607864379883,23.112308502197266,7.41862154006958
27500,18.175525665283203,27.211545944213867,22.266395568847656,7.870118618011475
28000,17.29804229736328,26.47140121459961,23.48199462890625,8.36943244934082
28500,17.115081787109375,26.212278366088867,21.52153205871582,7.797396659851074
29000,16.94647216796875,26.48369598388672,24.681175231933594,8.425276756286621
29500,15.820677757263184,24.995983123779297,20.209583282470703,7.549082279205322
30000,17.192834854125977,26.238996505737305,22.056419372558594,7.167881011962891
30500,17.055355072021484,25.650293350219727,20.943302154541016,7.038383960723877
31000,16.918642044067383,26.274717330932617,22.633216857910156,7.7617506980896
31500,17.640182495117188,27.194751739501953,23.57193374633789,6.820823669433594
32000,17.105466842651367,26.27001190185547,22.590763092041016,7.7189860343933105
32500,17.18215560913086,26.810749053955078,24.23155975341797,8.179339408874512
33000,17.17017364501953,26.13416862487793,21.121732711791992,7.798142433166504
33500,17.390222549438477,26.861499786376953,24.539400100708008,9.10129451751709
34000,17.763219833374023,26.77483558654785,22.27659034729004,8.159101486206055
34500,18.06195068359375,27.378250122070312,23.974515914916992,8.122282028198242
35000,17.54886245727539,27.349811553955078,23.603862762451172,8.211158752441406
35500,17.753929138183594,26.192150115966797,19.91510772705078,6.772724628448486
36000,17.600961685180664,27.421239852905273,23.180612564086914,7.400148868560791
36500,17.31348991394043,27.603046417236328,24.33729362487793,7.460822582244873
37000,16.553075790405273,26.113698959350586,20.412094116210938,7.173476696014404
37500,17.31888198852539,27.41916847229004,23.613445281982422,7.311314105987549
38000,18.180543899536133,27.276884078979492,22.5115909576416,7.82169771194458
38500,17.953405380249023,27.79109001159668,25.84833526611328,9.054670333862305
39000,17.15324592590332,26.326522827148438,22.316246032714844,8.150336265563965
39500,17.92391014099121,27.258869171142578,22.456897735595703,8.342561721801758
40000,18.07076644897461,27.167560577392578,22.04659080505371,8.234201431274414
40500,16.916854858398438,26.425865173339844,22.81422233581543,8.026573181152344
41000,17.802501678466797,27.402286529541016,25.77422332763672,9.019085884094238
41500,17.438251495361328,27.700462341308594,25.78083610534668,8.470677375793457
42000,18.513383865356445,27.553043365478516,23.56573486328125,8.368827819824219
42500,18.064268112182617,27.950334548950195,25.755413055419922,9.57451343536377
43000,17.9644718170166,27.485261917114258,23.742399215698242,8.231290817260742
43500,18.31497573852539,27.812589645385742,26.496442794799805,9.320058822631836
44000,17.638248443603516,27.58798599243164,24.61589813232422,8.269421577453613
44500,17.63128662109375,27.644262313842773,25.987613677978516,9.326959609985352
45000,18.318960189819336,27.401103973388672,24.030052185058594,8.610428810119629
45500,18.362403869628906,28.415979385375977,27.3721923828125,9.628266334533691
46000,17.4888973236084,27.284109115600586,25.751249313354492,9.056047439575195
46500,18.298547744750977,27.114416122436523,20.457998275756836,6.986314296722412
47000,17.854156494140625,27.10923957824707,23.11614418029785,8.146924018859863
47500,17.581823348999023,27.962116241455078,24.73622703552246,8.396134376525879
48000,18.245962142944336,28.095170974731445,23.970449447631836,8.184487342834473
48500,17.513887405395508,27.089332580566406,24.309370040893555,8.921050071716309
49000,18.48731803894043,27.809598922729492,24.54095458984375,8.253335952758789
49500,17.46355628967285,26.647493362426758,20.991683959960938,7.248847961425781
50000,17.136356353759766,26.54639434814453,20.54564094543457,6.718172550201416
52000,17.491863250732422,27.078792572021484,23.354799270629883,7.607787609100342
54000,18.7757511138916,28.568347930908203,24.893970489501953,7.9762115478515625
56000,18.703460693359375,29.087072372436523,27.157140731811523,8.119085311889648
58000,18.476587295532227,28.315343856811523,25.2436466217041,8.075066566467285
60000,18.818815231323242,29.454771041870117,27.618165969848633,8.29896354675293
62000,19.079879760742188,29.19374656677246,27.82480812072754,8.327713012695312
64000,19.652502059936523,29.620891571044922,27.994951248168945,8.11494255065918
66000,18.981725692749023,28.83472442626953,26.580385208129883,7.746995449066162
68000,19.547225952148438,29.928142547607422,29.19635009765625,8.688231468200684
70000,19.12265396118164,29.800874710083008,27.43467903137207,7.525651931762695
72000,19.18342399597168,29.485700607299805,28.37309455871582,8.3369722366333
74000,19.24590492248535,30.14454460144043,30.31862449645996,8.9151029586792
76000,19.612075805664062,29.757699966430664,29.316482543945312,8.429316520690918
78000,19.51754379272461,29.348403930664062,28.171794891357422,8.061100006103516
80000,19.725969314575195,29.399450302124023,27.399112701416016,7.892581462860107
82000,19.84684944152832,29.832399368286133,28.4655704498291,8.401118278503418
84000,19.886194229125977,29.98341941833496,28.237316131591797,8.069369316101074
86000,19.847658157348633,29.66973304748535,28.267417907714844,7.938699245452881
88000,19.942956924438477,29.89143943786621,29.044137954711914,8.331198692321777
90000,20.038923263549805,30.08140754699707,28.735410690307617,8.059148788452148
92000,20.08552360534668,30.073734283447266,28.52366828918457,7.962928771972656
94000,19.9619140625,29.91936492919922,28.45475196838379,7.950528621673584
96000,20.032289505004883,30.0142879486084,28.32319450378418,7.829387664794922
98000,20.015823364257812,30.047962188720703,28.456192016601562,7.887729644775391
100000,20.029638290405273,30.10260772705078,28.51793670654297,7.88185453414917


==> data/appfig_heatmap_micro_sort.csv <==
step,layer_0,layer_1,layer_2,layer_3
0,24.42989730834961,23.986263275146484,22.895471572875977,22.239513397216797
100,24.42989730834961,23.986263275146484,22.895471572875977,22.239513397216797
200,16.794137954711914,7.64814567565918,4.0824689865112305,2.8752944469451904
300,15.7588472366333,8.814732551574707,5.716185569763184,3.643781900405884
400,14.469077110290527,8.812856674194336,6.3165154457092285,3.3658058643341064
500,14.079419136047363,9.685300827026367,7.369746208190918,3.321934223175049
600,19.903934478759766,16.563858032226562,13.225595474243164,3.654475450515747
700,19.031368255615234,16.182880401611328,12.508605003356934,3.708533763885498
800,16.55457305908203,16.179794311523438,11.699572563171387,3.230172872543335
900,14.151771545410156,12.382292747497559,10.577290534973145,3.6402158737182617
1000,12.515782356262207,12.843107223510742,11.506324768066406,4.826322078704834
1100,12.319798469543457,12.309660911560059,10.75705623626709,3.780879497528076
1200,11.078694343566895,12.367541313171387,10.890427589416504,3.7665164470672607
1300,10.512077331542969,12.33891487121582,10.636897087097168,3.3881711959838867
1400,10.064411163330078,13.111461639404297,12.664685249328613,4.501983165740967
1500,10.225173950195312,13.357767105102539,12.423989295959473,4.3839898109436035
1600,9.379303932189941,11.985882759094238,11.823610305786133,4.138195514678955
1700,9.833639144897461,12.743398666381836,13.268031120300293,4.882412910461426
1800,8.964447021484375,12.77508544921875,12.93111801147461,4.270390033721924
1900,9.676654815673828,13.421140670776367,14.319541931152344,5.247199535369873
2000,9.215705871582031,13.766458511352539,13.333457946777344,4.440135478973389
2100,10.463144302368164,15.4300537109375,14.1942138671875,4.398463726043701
2200,9.888389587402344,14.089664459228516,13.98562240600586,5.547851085662842
2300,9.72023868560791,14.213533401489258,13.02382755279541,4.4735918045043945
2400,10.223847389221191,14.704933166503906,14.52996826171875,5.1816511154174805
2500,10.295206069946289,14.391556739807129,13.179252624511719,4.770466327667236
2600,9.423742294311523,13.344991683959961,12.121378898620605,4.387004852294922
2700,9.124414443969727,13.904962539672852,14.143991470336914,5.306241035461426
2800,9.365160942077637,14.57058048248291,14.234536170959473,4.986234188079834
2900,9.412840843200684,14.478338241577148,13.795665740966797,4.825604438781738
3000,10.074823379516602,15.363851547241211,14.499549865722656,4.787933826446533
3100,9.201214790344238,14.615891456604004,14.302242279052734,5.538136005401611
3200,10.016892433166504,14.624165534973145,13.737051010131836,4.663679599761963
3300,9.851117134094238,15.028692245483398,14.678520202636719,5.294135093688965
3400,9.287254333496094,14.406352996826172,14.441067695617676,5.727363586425781
3500,10.289751052856445,15.849218368530273,15.064726829528809,4.839602470397949
3600,9.875236511230469,14.187129974365234,13.71000862121582,4.79503059387207
3700,9.703287124633789,15.10221004486084,14.532361030578613,4.873273849487305
3800,10.473541259765625,14.491952896118164,15.197309494018555,5.456905841827393
3900,9.900409698486328,14.860530853271484,13.347691535949707,4.1877946853637695
4000,9.188029289245605,14.49383544921875,13.566357612609863,4.6499857902526855
4100,10.375970840454102,15.656615257263184,15.949237823486328,6.405280590057373
4200,8.430070877075195,13.699403762817383,12.449284553527832,4.368635177612305
4300,9.913763999938965,15.43191909790039,14.473320007324219,5.275124549865723
4400,9.26297378540039,14.853719711303711,14.060211181640625,5.275527000427246
4500,9.002766609191895,14.898844718933105,14.146732330322266,4.772505283355713
4600,10.006103515625,15.564971923828125,15.868834495544434,5.890511512756348
4700,8.651891708374023,14.531967163085938,14.281828880310059,5.241671562194824
4800,10.612093925476074,16.054643630981445,15.618169784545898,5.823211669921875
4900,10.166509628295898,15.981485366821289,15.793978691101074,5.634657382965088
5000,9.746806144714355,15.328213691711426,13.741674423217773,5.06573486328125
5100,10.379317283630371,15.678760528564453,15.168882369995117,5.686421871185303
5200,9.327983856201172,15.270106315612793,14.746874809265137,5.528067588806152
5300,10.006800651550293,15.80217456817627,14.759800910949707,5.595346450805664
5400,9.674442291259766,15.424989700317383,14.988225936889648,5.138712406158447
5500,9.34119701385498,14.811223030090332,14.180342674255371,5.656803131103516
5600,10.022644996643066,15.683656692504883,15.05858325958252,5.3379621505737305
5700,10.377614974975586,16.59638786315918,15.564919471740723,5.7128071784973145
5800,9.262139320373535,15.38757038116455,14.461114883422852,4.674421787261963
5900,10.210238456726074,15.998780250549316,14.872273445129395,5.0528106689453125
6000,10.178424835205078,14.782248497009277,13.132616996765137,4.657711982727051
6100,10.010942459106445,14.967277526855469,13.098167419433594,4.753246784210205
6200,9.637493133544922,14.921265602111816,12.947488784790039,4.560413837432861
6300,9.758625030517578,15.991231918334961,15.024417877197266,5.368830680847168
6400,9.4363431930542,15.472569465637207,13.554718971252441,4.753387928009033
6500,9.462226867675781,15.417925834655762,13.180864334106445,4.723958969116211
6600,9.152265548706055,15.127677917480469,13.11355972290039,4.778942584991455
6700,9.04510498046875,15.012211799621582,12.171835899353027,4.380984783172607
6800,9.41312313079834,15.330631256103516,12.881185531616211,4.505066871643066
6900,9.733957290649414,15.52470874786377,12.350475311279297,4.5025811195373535
7000,8.690980911254883,14.530477523803711,11.778559684753418,4.393901348114014
7100,10.044586181640625,16.417150497436523,13.524020195007324,5.0695576667785645
7200,9.778903007507324,15.794158935546875,13.732912063598633,5.342019557952881
7300,10.451141357421875,16.482574462890625,14.931966781616211,5.45905876159668
7400,9.918007850646973,15.953390121459961,14.485713958740234,5.154642581939697
7500,9.550825119018555,15.801839828491211,14.588210105895996,5.307504653930664
7600,9.699692726135254,15.523045539855957,14.420600891113281,5.500751972198486
7700,10.98989486694336,17.35975456237793,15.735037803649902,5.708300590515137
7800,10.40438175201416,16.979537963867188,15.904157638549805,5.775913715362549
7900,10.1431245803833,16.583255767822266,15.462944984436035,5.623785495758057
8000,9.191339492797852,15.01498794555664,14.225892066955566,5.889436721801758
8100,9.162304878234863,15.231024742126465,13.722429275512695,5.612746238708496
8200,9.506694793701172,15.363188743591309,14.152329444885254,5.478942394256592
8300,10.514994621276855,16.106460571289062,15.212807655334473,6.150659084320068
8400,10.473365783691406,16.127307891845703,15.1346435546875,5.7749762535095215
8500,9.634684562683105,15.051896095275879,13.910370826721191,5.294064044952393
8600,10.09503173828125,16.043703079223633,15.396395683288574,5.870563507080078
8700,11.190033912658691,17.31162452697754,17.542198181152344,7.178993225097656
8800,9.9519624710083,16.014158248901367,15.723997116088867,6.283127307891846
8900,10.006937980651855,16.970558166503906,16.972585678100586,6.250282287597656
9000,10.03864860534668,16.226953506469727,16.05375862121582,6.298430919647217
9100,10.56843090057373,16.551361083984375,16.07910919189453,6.389343738555908
9200,10.199151039123535,16.334659576416016,16.362367630004883,6.255558967590332
9300,9.296609878540039,14.9672269821167,14.718588829040527,5.980442047119141
9400,10.88796329498291,16.960678100585938,17.236923217773438,7.297449111938477
9500,10.194791793823242,16.86650848388672,16.550905227661133,6.559000492095947
9600,9.703536033630371,16.19366455078125,16.327966690063477,6.28578519821167
9700,9.688631057739258,15.66816234588623,15.470636367797852,6.6219868659973145
9800,10.24377727508545,16.774505615234375,16.919723510742188,7.08889627456665
9900,8.938654899597168,14.853086471557617,14.80449390411377,6.345719337463379
10000,8.731761932373047,15.320441246032715,15.190361022949219,5.583556652069092
10500,9.698821067810059,15.66590690612793,15.795157432556152,6.562053203582764
11000,10.495281219482422,17.18312644958496,16.414073944091797,6.321495532989502
11500,10.651934623718262,16.418922424316406,16.58620262145996,6.784840106964111
12000,10.673916816711426,16.9468994140625,17.048276901245117,7.172542572021484
12500,9.313183784484863,15.627466201782227,16.28484344482422,7.271570682525635
13000,10.347890853881836,16.78615951538086,17.738229751586914,7.381927013397217
13500,10.664823532104492,17.340383529663086,17.03806495666504,7.114264488220215
14000,10.5796480178833,17.272541046142578,17.646102905273438,7.740020275115967
14500,9.292543411254883,15.393180847167969,16.563541412353516,7.625031471252441
15000,10.064058303833008,16.03260612487793,16.78252601623535,7.311724662780762
15500,10.069979667663574,16.52504539489746,16.436038970947266,7.350667476654053
16000,9.96811294555664,15.842449188232422,15.339698791503906,6.551395893096924
16500,10.447525978088379,16.302804946899414,16.893007278442383,7.691547870635986
17000,10.557422637939453,16.231443405151367,16.495882034301758,7.577963352203369
17500,9.660269737243652,15.840581893920898,15.720376968383789,7.653960704803467
18000,11.130148887634277,16.589757919311523,17.0988826751709,8.742979049682617
18500,10.320150375366211,16.097745895385742,16.22805404663086,7.022735595703125
19000,10.15469741821289,15.880208969116211,16.46883201599121,7.699460983276367
19500,11.495659828186035,17.84920883178711,18.619556427001953,8.319901466369629
20000,10.668981552124023,17.37753677368164,18.506032943725586,8.348980903625488
20500,10.155463218688965,16.269506454467773,17.00127410888672,7.919581413269043
21000,11.28890323638916,17.483308792114258,18.55710792541504,8.116584777832031
21500,10.995312690734863,17.2298641204834,17.673559188842773,7.846674919128418
22000,10.343137741088867,16.512929916381836,16.368818283081055,6.637630462646484
22500,11.728547096252441,17.720922470092773,17.416597366333008,7.926287651062012
23000,10.877493858337402,16.94861602783203,17.05764389038086,7.6014533042907715
23500,11.102234840393066,17.04871940612793,16.933761596679688,7.713241100311279
24000,10.393550872802734,16.716590881347656,16.924907684326172,7.405778884887695
24500,11.422411918640137,17.685958862304688,18.569561004638672,7.860854625701904
25000,10.335543632507324,16.1554012298584,16.98573112487793,7.7201128005981445
25500,11.769082069396973,17.711158752441406,18.079328536987305,8.192667007446289
26000,11.74239730834961,18.3509464263916,18.50628089904785,7.7749247550964355
26500,11.27791976928711,17.79389762878418,18.615793228149414,7.802028179168701
27000,11.050148010253906,16.95861053466797,18.18794822692871,8.354048728942871
27500,10.389142036437988,16.47555923461914,16.473865509033203,7.520077705383301
28000,10.680303573608398,16.575708389282227,17.542987823486328,7.604982376098633
28500,10.97974681854248,16.92167091369629,17.402463912963867,8.24726676940918
29000,10.390068054199219,16.013704299926758,17.384037017822266,8.436367988586426
29500,9.971460342407227,15.283007621765137,15.884573936462402,6.936102867126465
30000,10.49123764038086,16.039037704467773,16.29433250427246,7.024653434753418
30500,10.944662094116211,16.48546028137207,16.10265350341797,7.079448699951172
31000,10.749967575073242,16.389570236206055,16.870258331298828,7.824713706970215
31500,10.448247909545898,16.132898330688477,16.98843002319336,7.389717102050781
32000,11.83743953704834,17.41748809814453,18.142120361328125,8.541777610778809
32500,11.566154479980469,17.545686721801758,18.94733428955078,8.26130485534668
33000,11.355010032653809,17.09996223449707,17.421857833862305,8.161004066467285
33500,10.919601440429688,16.760234832763672,16.868228912353516,7.742396354675293
34000,11.200324058532715,16.603309631347656,17.726062774658203,8.268802642822266
34500,11.191001892089844,17.293155670166016,17.690893173217773,7.892445087432861
35000,11.329768180847168,17.915508270263672,18.73418426513672,7.729769229888916
35500,10.65251350402832,15.706838607788086,15.790779113769531,7.255044460296631
36000,10.315035820007324,15.671945571899414,16.257749557495117,7.152561187744141
36500,11.151091575622559,16.73700714111328,17.19843864440918,7.263261795043945
37000,10.3009614944458,16.270122528076172,16.84623908996582,7.779465675354004
37500,10.399163246154785,15.41979694366455,15.72551155090332,7.266764163970947
38000,11.479172706604004,17.4960880279541,16.92122459411621,7.712619304656982
38500,10.738428115844727,16.90106773376465,17.496158599853516,7.717992305755615
39000,9.734436988830566,15.918952941894531,15.564935684204102,6.850675106048584
39500,10.912996292114258,16.702850341796875,15.951128959655762,6.575725078582764
40000,11.627260208129883,17.618305206298828,17.50409507751465,7.72808837890625
40500,11.377443313598633,17.68854331970215,17.767393112182617,7.239060401916504
41000,11.16199016571045,16.8830509185791,16.862075805664062,7.159544944763184
41500,11.303091049194336,17.239652633666992,17.17582893371582,7.138955116271973
42000,11.400289535522461,17.590473175048828,17.000417709350586,7.7743988037109375
42500,11.712625503540039,17.15285301208496,16.731138229370117,7.3556647300720215
43000,11.006844520568848,16.386566162109375,16.095685958862305,7.055628776550293
43500,10.147528648376465,16.007543563842773,15.929508209228516,6.863241195678711
44000,11.254671096801758,17.403955459594727,16.85951805114746,7.254768371582031
44500,11.339506149291992,17.256454467773438,17.098560333251953,7.137913703918457
45000,11.20258617401123,17.106409072875977,17.33510971069336,7.465805530548096
45500,11.08206558227539,17.45740509033203,17.865459442138672,7.59727144241333
46000,10.75981616973877,16.415725708007812,16.689889907836914,7.5422797203063965
46500,10.706303596496582,16.50960922241211,16.249181747436523,7.259541034698486
47000,10.367790222167969,16.411760330200195,16.59908676147461,7.34415340423584
47500,11.04013442993164,17.1377010345459,17.118804931640625,6.577536582946777
48000,11.222525596618652,16.467548370361328,16.896692276000977,7.251290321350098
48500,10.353099822998047,16.48508644104004,16.600557327270508,7.276193618774414
49000,10.998573303222656,16.745311737060547,17.507610321044922,8.033125877380371
49500,10.97722339630127,16.840295791625977,16.505855560302734,7.710694789886475
50000,11.518552780151367,17.741682052612305,17.949708938598633,7.932482719421387
52000,9.931966781616211,15.887247085571289,15.756709098815918,6.953535079956055
54000,10.624676704406738,16.41240692138672,16.673749923706055,7.412548542022705
56000,11.285467147827148,17.082414627075195,16.194229125976562,7.0268235206604
58000,10.368361473083496,16.41776466369629,15.844642639160156,6.834907054901123
60000,10.653556823730469,16.21419334411621,15.76106071472168,7.010108470916748
62000,11.245709419250488,16.860933303833008,16.18900489807129,6.67282247543335
64000,11.257696151733398,17.218961715698242,17.089635848999023,7.357725143432617
66000,11.055343627929688,16.5406494140625,15.969648361206055,6.716485977172852
68000,11.095379829406738,16.388572692871094,16.099994659423828,6.72316837310791
70000,11.450605392456055,16.521522521972656,15.242401123046875,6.45248556137085
72000,10.938811302185059,16.069225311279297,15.516192436218262,6.37332820892334
74000,11.04001235961914,16.23577880859375,15.322213172912598,5.999334812164307
76000,11.412619590759277,16.4277286529541,15.420985221862793,6.167233943939209
78000,11.689949035644531,17.075408935546875,15.719512939453125,6.226251125335693
80000,11.511425018310547,16.467336654663086,14.96810531616211,6.06342077255249
82000,11.288470268249512,16.027496337890625,14.638314247131348,5.9423041343688965
84000,11.437519073486328,16.099628448486328,14.379549026489258,5.804491996765137
86000,11.880470275878906,16.77462387084961,15.191629409790039,5.800766468048096
88000,11.619421005249023,16.360881805419922,14.738003730773926,5.712132453918457
90000,11.675785064697266,16.404701232910156,14.602073669433594,5.727388858795166
92000,11.813325881958008,16.429319381713867,14.480506896972656,5.626070499420166
94000,11.687728881835938,16.350820541381836,14.301403999328613,5.614028453826904
96000,11.778986930847168,16.33342933654785,14.288762092590332,5.648739337921143
98000,11.764362335205078,16.32294464111328,14.217342376708984,5.604015350341797
100000,11.771628379821777,16.328359603881836,14.205013275146484,5.601359844207764


==> data/fig1_add_large.csv <==
step,rankme
0,30.6866
1000,4.5419
2000,6.7163
3000,7.9285
4000,8.4938
5000,10.4803
6000,10.8224
7000,11.3356
8000,11.8905
9000,11.7569
10000,13.2476
11000,13.8847
12000,13.4813
13000,13.4515
14000,13.7751
15000,14.2081
16000,14.2211
17000,13.5318
18000,13.8144
19000,13.1813
20000,13.4066
21000,13.4215
22000,14.3444
23000,13.6422
24000,13.2585
25000,12.9808


==> data/fig1_add_medium.csv <==
step,rankme
0,22.9296
1000,4.3945
2000,5.5267
3000,7.9015
4000,8.7186
5000,9.7876
6000,10.9618
7000,11.9059
8000,12.9013
9000,12.9620
10000,13.3280
11000,13.2233
12000,13.4114
13000,13.4870
14000,13.6621
15000,13.5959
16000,13.8543
17000,12.8439
18000,13.8627
19000,13.1789
20000,13.2846
21000,12.7432
22000,13.0862
23000,13.1828
24000,12.3401
25000,12.9222


==> data/fig1_add_micro.csv <==
step,rankme
0,16.1604
100,16.1604
200,5.5915
300,4.4048
400,3.6278
500,3.1737
600,4.0952
700,3.8383
800,3.2572
900,3.0058
1000,3.1284
1100,3.6026
1200,3.9451
1300,4.3205
1400,4.5819
1500,5.2664
1600,5.6758
1700,5.2573
1800,5.7635
1900,6.3646
2000,6.2597
2100,7.1996
2200,5.9145
2300,6.3823
2400,5.6059
2500,6.4372
2600,6.7651
2700,6.0377
2800,7.4884
2900,6.8293
3000,7.1742
3100,6.8328
3200,6.9025
3300,6.7952
3400,7.1953
3500,8.4734
3600,7.5164
3700,7.4849
3800,7.7459
3900,8.1229
4000,8.4830
4100,8.0977
4200,7.8030
4300,7.8034
4400,7.9809
4500,8.9436
4600,8.9012
4700,8.2535
4800,7.8704
4900,9.2665
5000,8.9634
5100,8.8880
5200,8.6793
5300,9.2506
5400,8.9570
5500,9.7833
5600,10.2021
5700,9.4873
5800,10.6953
5900,10.5498
6000,9.8062
6100,10.4584
6200,10.9054
6300,10.9089
6400,10.1404
6500,11.1681
6600,11.1799
6700,11.7460
6800,11.4329
6900,12.0869
7000,12.6465
7100,11.3670
7200,12.2130
7300,12.4460
7400,12.5743
7500,11.7035
7600,12.0569
7700,12.0290
7800,12.0654
7900,11.8785
8000,11.0184
8100,11.1913
8200,11.8197
8300,11.9719
8400,12.4163
8500,12.0695
8600,11.9683
8700,11.9551
8800,12.6365
8900,12.9583
9000,13.4566
9100,12.5327
9200,12.4102
9300,13.0835
9400,13.8200
9500,13.5714
9600,13.6483
9700,13.2016
9800,12.8250
9900,13.0976
10000,13.6247
10500,14.2727
11000,13.6987
11500,13.2732
12000,13.6645
12500,13.6101
13000,14.7755
13500,14.2051
14000,13.6639
14500,13.7604
15000,13.7410
15500,14.1437
16000,13.7806
16500,13.8359
17000,13.3910
17500,13.1057
18000,13.0979
18500,13.3883
19000,13.5892
19500,13.9644
20000,13.8257
20500,13.3559
21000,13.2437
21500,13.1246
22000,13.4953
22500,13.2197
23000,12.7832
23500,13.4288
24000,12.8767
24500,12.9026
25000,12.8462


==> data/fig1_add_nano.csv <==
step,rankme
0,14.9076
100,11.1305
200,3.1486
300,3.6091
400,3.8641
500,3.5685
600,4.0240
700,4.1411
800,4.0992
900,3.5723
1000,3.1582
1100,4.2759
1200,3.9486
1300,4.1285
1400,4.4870
1500,5.0046
1600,5.2217
1700,5.8346
1800,6.1974
1900,6.2829
2000,6.4791
2100,8.1854
2200,6.4613
2300,7.4814
2400,8.3910
2500,8.3579
2600,7.5857
2700,7.7914
2800,7.7410
2900,8.5559
3000,8.7922
3100,7.4972
3200,7.1577
3300,8.5359
3400,8.9655
3500,7.8878
3600,8.2855
3700,8.1911
3800,8.3814
3900,8.3150
4000,7.8065
4100,7.6082
4200,7.4152
4300,8.0837
4400,8.4634
4500,8.0036
4600,8.6528
4700,8.1569
4800,8.4870
4900,8.2221
5000,8.6044
5100,8.0228
5200,7.5057
5300,8.0503
5400,8.2732
5500,7.9265
5600,8.5032
5700,8.2281
5800,8.1174
5900,7.8280
6000,8.0991
6100,8.3528
6200,8.5105
6300,8.1286
6400,8.7074
6500,9.0654
6600,9.1892
6700,8.4974
6800,8.9637
6900,9.0729
7000,9.3235
7100,9.2490
7200,9.8356
7300,9.0479
7400,9.6707
7500,9.8839
7600,9.7856
7700,9.6988
7800,9.5733
7900,9.5789
8000,9.9783
8100,9.5971
8200,9.9368
8300,10.3521
8400,10.3074
8500,9.9800
8600,10.1115
8700,10.0108
8800,10.1992
8900,10.5051
9000,10.4781
9100,10.4886
9200,10.6678
9300,11.0990
9400,10.8114
9500,10.9326
9600,11.7016
9700,11.1461
9800,11.2119
9900,11.1456
10000,10.9800
10500,11.2266
11000,11.2783
11500,10.8887
12000,11.6530
12500,11.8990
13000,11.3778
13500,11.6068
14000,11.5767
14500,10.7073
15000,11.6856
15500,11.4918
16000,11.1404
16500,11.2744
17000,11.4402
17500,11.1954
18000,11.3103
18500,11.3511
19000,11.6380
19500,11.2984
20000,11.4934
20500,11.2597
21000,11.2314
21500,11.3668
22000,11.3080
22500,11.5306
23000,11.1522
23500,10.9906
24000,10.9855
24500,10.8358
25000,11.1229


==> data/fig1_add_small.csv <==
step,rankme
0,19.3857
1000,4.5548
2000,5.5594
3000,6.7227
4000,7.5359
5000,9.1447
6000,12.3220
7000,12.9913
8000,12.8281
9000,13.8269
10000,14.9920
11000,14.8102
12000,14.6824
13000,14.8780
14000,14.2957
15000,13.4479
16000,14.2539
17000,13.8130
18000,14.5001
19000,13.9698
20000,13.8225
21000,13.2998
22000,13.2955
23000,13.1842
24000,12.2574
25000,13.0282


==> data/fig1_mod_large.csv <==
step,rankme
0,19.1389
1000,2.0194
2000,4.2134
3000,7.3553
4000,7.6606
5000,9.7422
6000,11.8474
7000,12.1467
8000,13.5995
9000,15.1642
10000,17.0707
11000,16.5499
12000,15.6667
13000,16.1608
14000,16.7560
15000,17.6430
16000,18.0712
17000,16.2445
18000,17.8105
19000,15.4886
20000,16.8497
21000,15.8467
22000,16.7806
23000,17.1213
24000,16.2732
25000,15.8796


==> data/fig1_mod_medium.csv <==
step,rankme
0,15.9818
1000,2.3508
2000,4.4780
3000,6.1831
4000,7.5691
5000,10.0263
6000,13.0977
7000,13.0319
8000,15.1424
9000,14.9619
10000,15.3963
11000,15.1399
12000,13.6473
13000,14.9336
14000,16.4654
15000,14.3817
16000,15.8247
17000,13.4405
18000,14.6314
19000,14.5773
20000,13.7478
21000,13.2128
22000,14.3744
23000,14.5272
24000,13.3250
25000,13.9260


==> data/fig1_mod_micro.csv <==
step,rankme
0,11.7593
100,11.7593
200,3.4648
300,2.4625
400,2.2004
500,1.8803
600,2.6572
700,2.3524
800,2.9446
900,2.4233
1000,2.1293
1100,2.2647
1200,3.1995
1300,3.1743
1400,3.0003
1500,3.2436
1600,3.8429
1700,3.1211
1800,3.7460
1900,4.3853
2000,3.8795
2100,4.3888
2200,3.7721
2300,3.8729
2400,4.0727
2500,4.5639
2600,4.0327
2700,3.8935
2800,5.1772
2900,4.5715
3000,4.6620
3100,3.8265
3200,3.7729
3300,4.0839
3400,4.9917
3500,5.6992
3600,4.9985
3700,5.5166
3800,4.9701
3900,6.3124
4000,6.4279
4100,6.2879
4200,5.8905
4300,6.8603
4400,7.0882
4500,7.6704
4600,6.6815
4700,7.2531
4800,6.9032
4900,8.4930
5000,7.7235
5100,7.7719
5200,8.7437
5300,8.3314
5400,8.3191
5500,8.1833
5600,8.8530
5700,7.5338
5800,8.9712
5900,9.3142
6000,8.6993
6100,7.1218
6200,8.1444
6300,8.6086
6400,8.9113
6500,8.6056
6600,9.0524
6700,8.7596
6800,9.2243
6900,9.2681
7000,7.7555
7100,9.3206
7200,9.4391
7300,9.0979
7400,8.5822
7500,8.9448
7600,10.0914
7700,10.2523
7800,9.5509
7900,9.4061
8000,9.5670
8100,9.1432
8200,10.1372
8300,9.5128
8400,10.1781
8500,9.0474
8600,11.3326
8700,10.0527
8800,9.4805
8900,11.5529
9000,11.2278
9100,10.1410
9200,9.4752
9300,9.9466
9400,11.7133
9500,12.7624
9600,10.5365
9700,10.5017
9800,10.7750
9900,11.0046
10000,13.0425
10500,12.2497
11000,11.6598
11500,12.4752
12000,13.1327
12500,13.7861
13000,13.1176
13500,14.0694
14000,13.3689
14500,14.5269
15000,14.2623
15500,15.5248
16000,14.2920
16500,14.7323
17000,13.5707
17500,13.6431
18000,13.7510
18500,14.2490
19000,14.3078
19500,14.4310
20000,14.2300
20500,13.3678
21000,13.6173
21500,13.7085
22000,14.5754
22500,14.0362
23000,13.7875
23500,13.7448
24000,14.7547
24500,13.7919
25000,13.7267


==> data/fig1_mod_nano.csv <==
step,rankme
0,10.0044
100,7.2757
200,2.0711
300,2.1634
400,2.2140
500,2.1215
600,2.4229
700,2.5411
800,3.4686
900,3.4230
1000,2.5851
1100,4.4621
1200,3.6231
1300,3.8027
1400,3.8897
1500,4.6428
1600,4.9498
1700,4.2380
1800,4.2347
1900,4.7720
2000,3.9992
2100,5.0214
2200,4.3710
2300,5.0033
2400,5.5936
2500,4.3371
2600,4.1715
2700,5.5599
2800,5.0446
2900,5.4990
3000,4.9118
3100,3.9078
3200,4.3400
3300,4.7197
3400,5.5825
3500,5.8938
3600,4.4118
3700,5.2253
3800,5.8260
3900,6.0292
4000,5.2383
4100,4.4433
4200,4.0989
4300,5.8055
4400,7.1626
4500,5.8612
4600,6.7789
4700,6.9137
4800,6.3593
4900,6.5007
5000,6.7743
5100,7.4647
5200,5.9272
5300,6.2427
5400,7.2486
5500,5.9542
5600,6.9323
5700,6.8161
5800,7.6843
5900,6.0648
6000,5.9669
6100,6.9122
6200,7.5737
6300,7.1434
6400,7.2729
6500,8.5132
6600,7.1051
6700,7.2474
6800,7.6187
6900,8.8290
7000,8.4138
7100,7.8362
7200,8.6450
7300,7.4123
7400,7.6843
7500,8.6115
7600,8.3714
7700,7.9340
7800,8.1421
7900,6.6261
8000,7.8480
8100,7.7552
8200,7.8363
8300,8.9005
8400,8.5240
8500,8.1138
8600,9.3224
8700,8.4237
8800,8.3397
8900,8.6709
9000,8.2233
9100,7.8572
9200,8.7439
9300,8.1852
9400,7.7247
9500,8.7065
9600,9.8876
9700,9.2479
9800,7.7325
9900,8.7503
10000,9.0943
10500,8.0537
11000,9.5407
11500,8.9694
12000,10.4491
12500,10.6250
13000,11.3122
13500,10.1636
14000,10.6744
14500,11.1770
15000,12.0896
15500,12.2826
16000,11.7345
16500,12.2711
17000,12.3061
17500,12.6094
18000,13.0106
18500,12.5446
19000,13.3153
19500,11.6152
20000,12.9413
20500,12.2845
21000,12.0586
21500,13.8465
22000,12.7572
22500,13.2495
23000,13.0366
23500,12.1557
24000,12.0569
24500,12.8016
25000,12.8213


==> data/fig1_mod_small.csv <==
step,rankme
0,13.1670
1000,2.2625
2000,3.9308
3000,5.8357
4000,7.8706
5000,9.4176
6000,8.6763
7000,10.8255
8000,14.2883
9000,14.9392
10000,16.9262
11000,16.8227
12000,15.6736
13000,15.8245
14000,16.3661
15000,15.4318
16000,13.7874
17000,14.5616
18000,15.1385
19000,14.8556
20000,14.0435
21000,14.5216
22000,13.8618
23000,13.2449
24000,13.2622
25000,13.6250


==> data/fig1_mul_large.csv <==
step,rankme
0,28.1666
1000,4.5684
2000,9.3680
3000,9.9423
4000,10.3285
5000,12.1292
6000,13.1172
7000,12.6589
8000,14.9393
9000,13.5442
10000,16.6791
11000,16.2449
12000,16.0492
13000,17.0426
14000,17.6399
15000,17.6355
16000,16.9747
17000,17.5455
18000,18.1770
19000,17.4037
20000,17.9863
21000,17.1825
22000,17.8259
23000,17.8792
24000,17.2856
25000,17.0506


==> data/fig1_mul_medium.csv <==
step,rankme
0,22.0403
1000,7.9921
2000,8.1882
3000,11.1223
4000,11.4740
5000,11.7504
6000,14.0718
7000,14.7292
8000,15.0042
9000,15.2486
10000,15.1033
11000,14.8351
12000,15.5435
13000,16.7017
14000,16.3501
15000,16.0763
16000,16.1938
17000,16.0056
18000,16.1378
19000,15.9701
20000,16.3560
21000,15.5382
22000,15.6808
23000,16.6551
24000,15.5719
25000,16.2603


==> data/fig1_mul_micro.csv <==
step,rankme
0,15.4807
100,15.4807
200,5.8699
300,3.4433
400,4.3983
500,3.0081
600,5.7155
700,4.8844
800,4.4603
900,5.3618
1000,4.1244
1100,4.7427
1200,5.0996
1300,6.4855
1400,6.0918
1500,7.2350
1600,8.6143
1700,7.5048
1800,9.3486
1900,10.1696
2000,10.1996
2100,11.8196
2200,9.3472
2300,9.6880
2400,10.1041
2500,9.9321
2600,10.6087
2700,9.8925
2800,11.6987
2900,11.3248
3000,11.3641
3100,10.4575
3200,10.9538
3300,10.9817
3400,12.0127
3500,12.2528
3600,11.7431
3700,10.9319
3800,11.4529
3900,11.9392
4000,11.8962
4100,11.7825
4200,11.9090
4300,12.7352
4400,12.7864
4500,12.5283
4600,13.1526
4700,12.0836
4800,12.3611
4900,12.7483
5000,12.4034
5100,12.8359
5200,13.1471
5300,12.9191
5400,12.7029
5500,13.0875
5600,13.2716
5700,12.4118
5800,13.0184
5900,14.1029
6000,13.1481
6100,12.6783
6200,13.4516
6300,12.9047
6400,12.9205
6500,13.1491
6600,12.8055
6700,13.5542
6800,12.8584
6900,14.0702
7000,13.3593
7100,13.2432
7200,14.6281
7300,13.5006
7400,13.2084
7500,12.7537
7600,14.5713
7700,13.0908
7800,13.3574
7900,13.3984
8000,13.2854
8100,13.0589
8200,13.9163
8300,12.7911
8400,13.0676
8500,12.8549
8600,13.6839
8700,13.9834
8800,13.8426
8900,14.7805
9000,13.8905
9100,14.2425
9200,12.9183
9300,13.5597
9400,14.7097
9500,14.0366
9600,13.6043
9700,13.4862
9800,13.5711
9900,14.0190
10000,14.2460
10500,14.5465
11000,14.3019
11500,14.1012
12000,14.1742
12500,14.5640
13000,14.4050
13500,15.0445
14000,14.9780
14500,14.2739
15000,15.0828
15500,15.5561
16000,14.9417
16500,14.6948
17000,14.3840
17500,13.9753
18000,14.6092
18500,15.2410
19000,15.2188
19500,15.3834
20000,14.8845
20500,15.0796
21000,14.4578
21500,14.4893
22000,14.6174
22500,14.4399
23000,14.3294
23500,14.4921
24000,14.4863
24500,14.6188
25000,14.4400


==> data/fig1_mul_nano.csv <==
step,rankme
0,13.8448
100,10.4373
200,3.0274
300,3.7354
400,4.6475
500,3.9158
600,3.9087
700,4.1659
800,5.1890
900,5.0183
1000,4.4091
1100,5.2591
1200,5.9860
1300,5.8924
1400,6.7527
1500,7.2304
1600,7.4644
1700,8.0286
1800,9.2083
1900,8.2847
2000,8.2477
2100,9.8453
2200,8.2679
2300,10.1797
2400,10.5434
2500,10.0363
2600,9.6586
2700,10.0810
2800,9.2266
2900,10.4410
3000,10.9376
3100,10.1464
3200,11.2113
3300,11.6066
3400,11.3760
3500,10.9983
3600,11.5348
3700,10.9616
3800,11.4149
3900,11.1141
4000,11.2864
4100,10.9331
4200,10.9776
4300,11.6476
4400,12.3583
4500,12.2036
4600,12.5370
4700,12.5544
4800,11.4468
4900,11.2311
5000,11.9271
5100,12.5313
5200,11.4971
5300,11.5747
5400,11.7226
5500,10.6573
5600,11.4834
5700,11.0777
5800,11.8337
5900,11.2249
6000,10.8720
6100,11.4250
6200,11.3351
6300,11.7489
6400,11.7291
6500,11.9480
6600,10.9981
6700,11.7283
6800,11.4836
6900,11.0345
7000,11.2879
7100,11.3052
7200,12.2253
7300,11.4005
7400,12.1145
7500,12.7517
7600,12.2465
7700,13.0969
7800,11.6709
7900,11.9846
8000,11.6390
8100,11.9684
8200,11.9807
8300,11.8253
8400,11.8651
8500,11.5168
8600,12.0145
8700,12.3225
8800,13.2121
8900,12.6501
9000,11.9071
9100,12.0141
9200,12.0831
9300,11.7315
9400,11.7314
9500,11.5755
9600,12.2959
9700,12.4461
9800,11.9293
9900,12.4950
10000,12.4033
10500,11.9920
11000,12.2156
11500,12.0057
12000,12.9931
12500,12.2307
13000,12.4241
13500,12.5389
14000,12.7432
14500,12.3182
15000,12.8507
15500,13.1498
16000,12.1297
16500,13.3404
17000,12.6887
17500,13.0740
18000,12.9376
18500,13.4057
19000,13.1215
19500,13.1244
20000,13.3473
20500,13.0815
21000,13.0463
21500,13.7539
22000,13.3822
22500,13.3526
23000,13.4932
23500,12.7905
24000,13.0315
24500,12.8373
25000,13.2651


==> data/fig1_mul_small.csv <==
step,rankme
0,18.2973
1000,7.6647
2000,9.5514
3000,13.0007
4000,13.9014
5000,15.5962
6000,15.7997
7000,15.3887
8000,17.0644
9000,16.5754
10000,17.2142
11000,18.3179
12000,17.2018
13000,18.7583
14000,17.2336
15000,17.3500
16000,16.8364
17000,17.0147
18000,17.4340
19000,16.7667
20000,16.9267
21000,16.4439
22000,16.4840
23000,16.6529
24000,16.1992
25000,16.2707


==> data/fig1_sort_large.csv <==
step,rankme
0,41.3409
1000,8.1013
2000,9.6627
3000,10.4433
4000,9.9086
5000,11.0450
6000,10.5041
7000,11.2595
8000,10.5334
9000,11.4173
10000,11.7778
11000,10.6765
12000,11.2886
13000,11.3050
14000,10.9307
15000,11.3304
16000,11.2725
17000,11.0475
18000,11.4048
19000,10.6741
20000,11.3177
21000,10.4053
22000,10.6923
23000,10.8109
24000,10.9715
25000,10.6714


==> data/fig1_sort_medium.csv <==
step,rankme
0,36.4973
1000,9.5417
2000,10.1071
3000,10.6625
4000,9.7006
5000,10.3333
6000,10.2939
7000,9.9062
8000,10.5198
9000,10.2990
10000,10.3259
11000,10.2365
12000,9.8998
13000,9.6568
14000,9.8957
15000,9.9535
16000,10.1783
17000,10.3088
18000,10.1430
19000,9.8260
20000,9.7800
21000,9.7451
22000,9.6742
23000,9.9464
24000,9.6142
25000,9.8677


==> data/fig1_sort_micro.csv <==
step,rankme
0,22.8440
100,22.8440
200,2.9008
300,6.1335
400,7.6684
500,8.2744
600,8.7522
700,8.4827
800,8.8829
900,8.5943
1000,9.0083
1100,8.7642
1200,8.3604
1300,8.5715
1400,9.9346
1500,8.9694
1600,9.3581
1700,9.6929
1800,9.4330
1900,9.7350
2000,9.7106
2100,9.6602
2200,10.2241
2300,9.7843
2400,10.1241
2500,9.9951
2600,9.7173
2700,9.9909
2800,9.7823
2900,10.0917
3000,10.1531
3100,10.3759
3200,9.8895
3300,10.1900
3400,10.2567
3500,10.2700
3600,10.2235
3700,9.9850
3800,10.2242
3900,10.0918
4000,10.0123
4100,10.7077
4200,10.0255
4300,9.9280
4400,10.3015
4500,9.9339
4600,10.5309
4700,10.2741
4800,10.3717
4900,10.5903
5000,9.9529
5100,10.4695
5200,10.1057
5300,10.3521
5400,10.2950
5500,10.1872
5600,10.3195
5700,10.1777
5800,9.9520
5900,10.4719
6000,10.0971
6100,10.3896
6200,10.0035
6300,10.4028
6400,9.9834
6500,9.9509
6600,9.9896
6700,9.9966
6800,10.1709
6900,10.1038
7000,10.2350
7100,10.2094
7200,10.1252
7300,10.2596
7400,10.2124
7500,10.2264
7600,10.2254
7700,10.5050
7800,10.3492
7900,10.4029
8000,10.1122
8100,10.1907
8200,10.2311
8300,10.3645
8400,10.3147
8500,10.0139
8600,10.2893
8700,10.9911
8800,10.3135
8900,10.4771
9000,10.3773
9100,10.4806
9200,10.4461
9300,10.1441
9400,10.8608
9500,10.3575
9600,10.6254
9700,10.3735
9800,10.5507
9900,10.5258
10000,10.1462
10500,10.4182
11000,10.4746
11500,10.4943
12000,10.5877
12500,10.0648
13000,10.5574
13500,10.5204
14000,10.5654
14500,10.2566
15000,10.2946
15500,10.3376
16000,10.0382
16500,10.2968
17000,10.0753
17500,9.9054
18000,10.6972
18500,10.0117
19000,9.7915
19500,10.4070
20000,10.2578
20500,9.9464
21000,10.0093
21500,9.9007
22000,9.7508
22500,9.8554
23000,9.8013
23500,9.8651
24000,9.8116
24500,9.7772
25000,9.5593


==> data/fig1_sort_nano.csv <==
step,rankme
0,23.6398
100,12.5821
200,2.1823
300,2.8092
400,6.8187
500,6.5774
600,7.6569
700,6.7480
800,8.0702
900,8.6243
1000,7.8948
1100,9.2136
1200,9.0253
1300,9.3757
1400,9.0806
1500,9.6208
1600,9.4321
1700,9.8868
1800,10.0420
1900,10.6340
2000,9.8641
2100,10.4353
2200,10.5561
2300,10.2111
2400,10.5908
2500,10.2312
2600,10.3002
2700,10.2421
2800,9.9448
2900,10.0809
3000,10.3128
3100,10.3879
3200,9.6946
3300,9.8698
3400,9.6126
3500,10.0742
3600,10.0092
3700,10.1534
3800,10.4971
3900,10.2750
4000,10.2738
4100,10.1636
4200,9.9821
4300,9.9219
4400,9.6600
4500,10.1831
4600,10.0593
4700,10.3211
4800,9.9430
4900,10.7112
5000,10.2007
5100,10.8904
5200,10.5582
5300,10.3611
5400,10.3289
5500,10.0298
5600,10.1942
5700,9.9978
5800,10.3267
5900,10.3114
6000,10.4643
6100,10.2030
6200,10.2680
6300,10.1172
6400,10.3659
6500,10.2412
6600,10.2919
6700,10.0514
6800,10.1856
6900,10.2933
7000,10.1651
7100,9.9870
7200,10.2667
7300,10.1883
7400,10.2731
7500,10.4220
7600,9.9415
7700,10.0916
7800,10.0429
7900,10.4504
8000,10.0744
8100,10.2006
8200,10.2204
8300,10.1782
8400,10.2570
8500,9.9868
8600,10.0360
8700,10.3971
8800,10.2811
8900,10.0298
9000,9.9631
9100,10.6483
9200,10.3885
9300,10.1800
9400,10.1152
9500,10.6246
9600,10.5223
9700,10.4406
9800,10.8049
9900,10.4175
10000,10.5460
10500,10.1932
11000,10.1337
11500,10.0865
12000,10.2870
12500,9.9170
13000,10.4935
13500,10.3312
14000,10.1278
14500,9.8829
15000,10.3441
15500,10.3105
16000,10.1305
16500,10.1068
17000,10.2968
17500,10.0343
18000,10.2373
18500,10.2938
19000,10.3122
19500,9.9814
20000,10.2124
20500,10.0259
21000,10.2348
21500,10.1333
22000,10.2131
22500,10.0044
23000,10.1458
23500,10.0729
24000,10.1439
24500,9.8516
25000,9.7955


==> data/fig1_sort_small.csv <==
step,rankme
0,31.4427
1000,8.0907
2000,9.5673
3000,9.9116
4000,10.6766
5000,10.6825
6000,10.5599
7000,11.0655
8000,10.6577
9000,10.4774
10000,11.0010
11000,11.0335
12000,10.6134
13000,10.2491
14000,11.2705
15000,10.1595
16000,9.3911
17000,9.5639
18000,10.0579
19000,9.6112
20000,9.6847
21000,9.7666
22000,9.5407
23000,9.7015
24000,8.9663
25000,8.6205


==> data/fig3_medium_collapse.csv <==
layer,rankme
0,14.7520
1,13.6389
2,11.1101
3,8.0983
4,5.7154
5,3.8808
6,2.9210
7,2.3344


==> data/fig3_medium_post_emergence.csv <==
layer,rankme
0,18.2148
1,22.2867
2,21.5122
3,18.9008
4,14.4489
5,8.9238
6,7.2824
7,7.9006


==> data/fig3_micro_collapse.csv <==
layer,rankme
0,8.1573
1,8.2394
2,4.4624
3,1.6682


==> data/fig3_micro_post_emergence.csv <==
layer,rankme
0,12.2117
1,19.0727
2,14.5452
3,6.0204


==> data/fig3_small_collapse.csv <==
layer,rankme
0,10.3995
1,7.5503
2,4.8629
3,3.4954
4,3.0361
5,2.2386


==> data/fig3_small_post_emergence.csv <==
layer,rankme
0,13.8012
1,17.5224
2,17.1423
3,11.8815
4,9.5969
5,7.9591


==> data/fig4_accuracy.csv <==
step,accuracy
0,0.0080
100,0.0040
200,0.1020
300,0.1020
400,0.0950
500,0.1010
600,0.1520
700,0.1450
800,0.1540
900,0.1440
1000,0.1250
1100,0.1840
1200,0.1890
1300,0.1970
1400,0.1840
1500,0.2170
1600,0.2220
1700,0.1930
1800,0.2100
1900,0.1970
2000,0.1580
2100,0.2090
2200,0.2040
2300,0.2270
2400,0.2360
2500,0.2410
2600,0.2110
2700,0.2100
2800,0.2350
2900,0.2070
3000,0.2230
3100,0.2060
3200,0.2220
3300,0.2160
3400,0.2820
3500,0.2620
3600,0.2650
3700,0.2360
3800,0.2380
3900,0.2300
4000,0.2940
4100,0.2160
4200,0.2690
4300,0.2560
4400,0.3080
4500,0.3240
4600,0.3060
4700,0.2800
4800,0.3230
4900,0.3310
5000,0.3970
5100,0.4100
5200,0.3600
5300,0.3630
5400,0.3700
5500,0.3690
5600,0.3970
5700,0.3970
5800,0.3870
5900,0.4020
6000,0.4230
6100,0.4210
6200,0.4390
6300,0.4450
6400,0.4460
6500,0.4720
6600,0.4710
6700,0.4320
6800,0.4670
6900,0.4660
7000,0.4640
7100,0.4560
7200,0.4920
7300,0.4680
7400,0.4190
7500,0.4830
7600,0.4770
7700,0.4490
7800,0.4360
7900,0.4420
8000,0.5010
8100,0.4930
8200,0.4900
8300,0.4910
8400,0.5250
8500,0.5060
8600,0.5070
8700,0.5110
8800,0.5170
8900,0.4940
9000,0.4700
9100,0.5300
9200,0.5450
9300,0.5120
9400,0.5470
9500,0.5360
9600,0.5860
9700,0.5510
9800,0.5900
9900,0.5740
10000,0.5500
10500,0.5830
11000,0.5900
11500,0.6150
12000,0.6710
12500,0.6880
13000,0.7500
13500,0.7350
14000,0.8530
14500,0.8290
15000,0.8580
15500,0.8730
16000,0.9390
16500,0.9260
17000,0.9300
17500,0.9080
18000,0.9350
18500,0.9250
19000,0.9030
19500,0.9560
20000,0.9540
20500,0.9620
21000,0.9560
21500,0.9770
22000,0.9410
22500,0.9920
23000,0.9710
23500,0.9610
24000,0.9700
24500,0.9720
25000,0.9930


==> data/fig4_geo_normalized.csv <==
step,rankme_norm,llc_norm
0,0.6737,0.0000
100,0.4420,0.5552
200,0.0000,0.7861
300,0.0078,1.0000
400,0.0121,0.9205
500,0.0043,0.7951
600,0.0299,0.7860
700,0.0399,0.7279
800,0.1187,0.5743
900,0.1148,0.4895
1000,0.0437,0.2674
1100,0.2031,0.2933
1200,0.1318,0.2155
1300,0.1471,0.1806
1400,0.1544,0.2417
1500,0.2184,0.2439
1600,0.2445,0.3066
1700,0.1840,0.2262
1800,0.1837,0.1900
1900,0.2294,0.1679
2000,0.1637,0.1788
2100,0.2505,0.1998
2200,0.1953,0.1943
2300,0.2490,0.1638
2400,0.2991,0.1405
2500,0.1924,0.1395
2600,0.1784,0.0921
2700,0.2963,0.1258
2800,0.2525,0.1604
2900,0.2911,0.1230
3000,0.2412,0.1420
3100,0.1560,0.1747
3200,0.1927,0.2135
3300,0.2249,0.1425
3400,0.2982,0.1436
3500,0.3246,0.1232
3600,0.1988,0.0889
3700,0.2679,0.1217
3800,0.3189,0.0994
3900,0.3361,0.1633
4000,0.2690,0.1318
4100,0.2015,0.0943
4200,0.1722,0.1359
4300,0.3171,0.1140
4400,0.4324,0.1252
4500,0.3219,0.1351
4600,0.3998,0.1562
4700,0.4112,0.1587
4800,0.3642,0.1733
4900,0.3762,0.1392
5000,0.3994,0.1826
5100,0.4580,0.1792
5200,0.3275,0.1514
5300,0.3543,0.2046
5400,0.4397,0.1382
5500,0.3298,0.1402
5600,0.4128,0.1739
5700,0.4030,0.1322
5800,0.4767,0.1799
5900,0.3392,0.1707
6000,0.3308,0.1522
6100,0.4111,0.1267
6200,0.4673,0.1382
6300,0.4308,0.1447
6400,0.4418,0.1402
6500,0.5471,0.1383
6600,0.4275,0.1474
6700,0.4396,0.1467
6800,0.4711,0.2047
6900,0.5739,0.1495
7000,0.5386,0.1533
7100,0.4896,0.1495
7200,0.5583,0.1603
7300,0.4536,0.1376
7400,0.4767,0.1455
7500,0.5554,0.1549
7600,0.5350,0.1509
7700,0.4979,0.1219
7800,0.5156,0.1493
7900,0.3868,0.1169
8000,0.4906,0.1517
8100,0.4827,0.1341
8200,0.4896,0.1509
8300,0.5800,0.1493
8400,0.5480,0.1605
8500,0.5132,0.1652
8600,0.6158,0.1606
8700,0.5395,0.1370
8800,0.5323,0.1129
8900,0.5605,0.1398
9000,0.5225,0.1427
9100,0.4914,0.1411
9200,0.5667,0.1392
9300,0.5192,0.1087
9400,0.4801,0.1466
9500,0.5635,0.1997
9600,0.6638,0.1970
9700,0.6095,0.1583
9800,0.4808,0.1409
9900,0.5672,0.1617
10000,0.5964,0.1388
10500,0.5081,0.1714
11000,0.6343,0.1885
11500,0.5858,0.1831
12000,0.7115,0.2064
12500,0.7264,0.1462
13000,0.7848,0.1810
13500,0.6872,0.1917
14000,0.7306,0.2113
14500,0.7733,0.2714
15000,0.8508,0.1938
15500,0.8672,0.2333
16000,0.8206,0.2072
16500,0.8662,0.2031
17000,0.8692,0.2376
17500,0.8949,0.2349
18000,0.9290,0.2510
18500,0.8894,0.2258
19000,0.9549,0.2521
19500,0.8105,0.2561
20000,0.9231,0.2206
20500,0.8674,0.2273
21000,0.8482,0.2650
21500,1.0000,0.2478
22000,0.9075,0.2381
22500,0.9493,0.2446
23000,0.9312,0.2413
23500,0.8564,0.2393
24000,0.8480,0.2343
24500,0.9113,0.2129
25000,0.9129,0.2236


==> data/fig5_scatter_easy.csv <==
task,size,collapse_floor,emergence_step
COPY,nano,2.1834,800
REV,nano,2.2456,700
CMP,nano,6.8993,300
PAR,nano,4.9752,2500
SORT,nano,2.1823,1100
COPY,micro,2.8857,600
REV,micro,3.0338,600
CMP,micro,7.4459,400
PAR,micro,4.8350,900
SORT,micro,2.9008,1100
COPY,small,5.1816,500
REV,small,5.2626,400
CMP,small,9.0212,100
PAR,small,5.3557,3900
SORT,small,5.4184,1200
COPY,medium,6.7208,600
REV,medium,6.6753,600
CMP,medium,9.3905,300
PAR,medium,5.2870,100
SORT,medium,6.6267,700
COPY,large,5.4766,500
REV,large,5.5534,500
CMP,large,8.7117,200
PAR,large,4.8573,800
SORT,large,5.6066,600


==> data/fig5_scatter_hard.csv <==
task,size,collapse_floor,emergence_step
ADD,nano,3.1486,7500
MOD,nano,2.0711,8400
MUL,nano,3.0274,8100
ADD,micro,3.0058,6000
MOD,micro,1.8803,6800
MUL,micro,3.0081,5200
ADD,small,4.5548,5300
MOD,small,2.2625,5100
MUL,small,7.6647,4100
ADD,medium,4.3945,3300
MOD,medium,2.3508,3400
MUL,medium,7.9921,3600
ADD,large,4.5419,2600
MOD,large,2.0194,3200
MUL,large,4.5684,4100


==> data/fig6_final_160m.csv <==
idx,benchmark,rankme
0,pile,410.3437
1,logical,92.8037
2,semantic,66.8831
3,factual,61.8007
4,syntactic,46.7837
5,icl,28.4902
6,arithmetic,17.5134


==> data/fig6_final_410m.csv <==
idx,benchmark,rankme
0,pile,358.5447
1,logical,75.1382
2,semantic,60.9691
3,factual,57.1477
4,syntactic,40.1567
5,icl,23.9985
6,arithmetic,17.5151


==> data/fig6_pythia_410m.csv <==
step,pile,logical,semantic,factual,syntactic,icl,arithmetic
0,276.6641,72.8061,61.3082,52.5217,53.7514,25.3868,23.9691
1,276.6641,72.8061,61.3082,52.5217,53.7514,25.3868,23.9691
2,276.6743,72.8066,61.3100,52.5200,53.7486,25.3870,23.9704
4,276.7735,72.6841,61.2951,52.3964,53.4558,25.3765,23.9180
8,274.2999,71.5717,60.5451,51.2292,51.1582,24.9187,23.4433
16,237.4395,69.2311,57.3877,49.0822,45.8969,21.0867,20.9637
32,18.1346,15.4526,20.0344,16.5863,16.7349,4.7544,7.4798
64,23.7477,17.8104,12.7418,15.3480,13.2428,8.0021,9.1448
128,34.8827,25.2217,14.9887,17.6637,14.0222,11.0805,8.7188
256,34.3077,25.3303,16.8875,18.8837,12.7196,9.8780,7.8190
512,81.3176,43.0355,22.8217,28.7314,21.4574,17.9217,9.5489
1000,208.8868,66.2903,39.3574,40.7105,32.9852,28.1272,12.5697
2000,348.4081,76.0641,40.9423,44.3244,32.4602,28.4151,17.7282
3000,432.2734,82.3947,52.5625,52.9893,41.0243,28.4957,18.6180
4000,446.5656,83.0592,52.4980,56.9067,44.2587,28.5638,19.5364
5000,468.9778,84.5741,51.2826,55.9189,47.0383,30.0274,20.1049
6000,476.1021,90.6020,60.1697,60.9365,50.0101,29.7417,18.9442
7000,494.3045,91.7603,63.9177,63.0395,53.7003,30.7370,20.3111
8000,485.5953,92.2707,63.5698,62.4348,49.0471,28.8521,20.0755
9000,492.7640,91.0273,66.9922,63.4308,52.5868,29.0690,20.3638
10000,491.6613,90.3888,65.3725,64.2107,51.6277,30.4969,18.7501
11000,490.5196,90.4173,59.9357,64.5568,50.3090,29.4950,19.1728
12000,505.0556,94.6694,70.2588,66.5203,54.3361,31.2410,19.9129
13000,497.2619,92.6649,63.7320,63.1266,51.1141,30.0685,20.2472
14000,500.8691,90.5541,68.2177,65.7977,53.4036,29.5049,19.0694
15000,491.9916,93.3158,68.1637,65.7799,51.4846,29.0512,18.9741
16000,493.2662,92.7037,70.3047,65.5682,52.4954,29.2787,19.2308
17000,494.4452,92.5820,71.2963,67.6403,53.2530,29.6414,20.5227
18000,496.2224,93.0956,70.2144,66.8123,51.9197,30.4702,19.7719
19000,491.5249,90.4287,71.7515,66.3561,50.9744,29.1932,19.8854
20000,481.9228,90.6843,68.6719,66.3133,51.9350,29.8167,19.5802
21000,486.7050,90.8726,69.2941,65.3677,51.6415,28.7900,19.7098
22000,477.8499,91.2114,67.1135,65.7385,51.2342,27.7908,20.9483
23000,471.1862,90.2768,68.5176,66.6748,53.2701,27.3287,21.2370
24000,481.8622,92.1493,69.6197,65.8243,50.9845,29.0990,20.3769
25000,470.4189,91.2939,67.8565,67.0082,51.4958,26.4306,20.5395
26000,464.8466,90.3288,64.5613,64.2580,52.1863,27.7672,21.2091
27000,450.8779,88.1118,57.7961,61.6517,48.8093,27.0477,20.5867
28000,451.8645,89.8377,67.0476,65.7230,50.3269,26.5120,19.9172
29000,447.9397,90.2471,65.9169,65.9249,50.2056,25.8584,19.9853
30000,443.4954,88.9545,66.1282,65.4305,49.0525,26.2973,20.7116
31000,437.8473,85.0592,54.2963,59.4887,45.0423,25.7292,18.8838
32000,437.8140,87.4300,62.3382,64.9611,48.8289,24.9572,19.9483
33000,434.3956,88.9503,67.4663,65.5754,48.7827,26.4366,19.3506
34000,425.5830,86.9931,67.1943,65.0183,47.9639,25.2977,18.0147
35000,413.2332,86.7332,63.5921,66.7081,49.3353,23.4921,19.0126
36000,412.0847,85.5571,64.6661,66.0233,50.5089,22.9755,19.0256
37000,414.9885,84.8299,65.0849,65.8980,49.2279,24.2582,19.8751
38000,411.6793,85.6214,65.2299,66.5494,49.4406,23.6531,20.1509
39000,405.9877,83.0036,64.9236,64.0971,49.2514,23.1012,19.4350
40000,406.1926,84.6495,64.2678,63.3677,48.1696,22.9925,19.6878
41000,403.7702,84.9709,64.1587,65.0895,49.2054,23.7687,20.4168
42000,397.1697,83.3380,65.6382,65.7826,48.1107,22.7639,18.7430
43000,388.8564,81.5525,62.2188,64.2266,48.9272,21.6292,19.0146
44000,399.7790,84.4008,64.9758,64.4020,47.3397,23.4313,19.0551
45000,377.9380,82.3324,65.2171,65.0911,47.4154,21.0587,18.9703
46000,370.0133,79.3156,61.4199,63.9067,47.0002,20.8313,18.1411
47000,375.3949,82.0183,63.0646,65.3618,48.6510,21.1810,19.2229
48000,372.6990,80.0092,64.4059,65.0484,47.9374,20.8824,19.0328
49000,374.8483,80.4615,64.4101,64.5680,46.5570,21.2795,18.0827
50000,374.5491,80.7232,64.9869,65.2915,48.1637,20.5342,18.7424
51000,367.0419,78.9501,56.1165,62.5930,45.7350,20.3850,20.0402
52000,355.0817,78.9946,63.7022,63.2412,46.9710,19.8535,18.5519
53000,360.2173,78.0828,59.1210,61.7861,47.4048,21.1176,18.8337
54000,354.5808,77.7173,62.2971,63.9939,47.1663,21.8846,18.8425
55000,352.8346,78.3195,61.6391,62.3107,47.7206,22.1061,18.0776
56000,361.4402,80.6954,62.5117,64.5441,47.2233,21.9259,18.1843
57000,353.2517,76.8205,63.2105,65.7251,46.8965,21.9697,18.8879
58000,345.1868,78.7423,61.1567,63.1930,45.8579,20.0045,18.7938
59000,348.3078,78.2096,61.6570,62.4369,46.9160,21.2335,19.0767
60000,336.9480,77.3192,62.3515,62.7907,46.0097,20.7807,17.6187
61000,347.0956,75.3777,56.8421,57.8580,41.4477,20.1555,17.7101
62000,339.6724,77.0880,63.0665,62.3529,44.9467,20.5312,17.7560
63000,342.6253,76.6599,61.9071,61.9328,46.1190,21.3720,17.4801
64000,337.1290,73.9770,60.2155,61.2670,45.3609,20.7771,17.7189
65000,341.4178,75.6879,61.6397,62.8334,45.5753,20.3843,16.7757
66000,324.8760,73.1174,60.2255,59.8685,43.8805,19.8702,17.1616
67000,330.8157,73.4768,59.4537,60.7013,44.2262,21.2600,18.4109
68000,332.2159,74.7917,60.8888,60.8301,44.2622,20.6680,17.3719
69000,331.1203,70.8573,55.4177,55.8839,39.6677,21.6498,17.7283
70000,327.1365,73.1881,60.8372,60.3650,42.8805,21.4189,18.0723
71000,333.9382,73.9379,62.4948,61.6234,45.7377,20.5637,18.0528
72000,317.4506,70.8178,59.9608,59.7027,41.9679,21.0090,17.0874
73000,327.5324,71.6809,59.1119,60.9771,43.4112,19.6750,17.0915
74000,313.8624,69.7650,56.4278,60.2232,41.9004,20.7869,17.1131
75000,319.6195,71.7912,58.1067,58.7783,41.9498,20.4402,18.1063
76000,321.6378,70.8383,57.9014,60.5043,43.2767,20.6192,17.9886
77000,325.6251,72.0085,59.2038,61.3647,44.2737,20.3398,17.7196
78000,316.5756,69.6824,58.7746,58.5168,42.6532,20.3152,16.4963
79000,320.0232,70.2598,60.2214,58.5476,42.3069,19.3257,17.6874
80000,314.9549,65.6648,45.5397,50.8048,34.9652,18.7689,16.8658
81000,314.9145,70.0981,59.2219,60.1070,41.2321,18.7032,17.6864
82000,312.2794,68.8046,58.4493,58.7289,41.8238,20.0744,16.9474
83000,314.6578,68.8886,56.9191,57.8966,42.3816,20.0575,16.8016
84000,319.7826,70.3337,60.0008,58.2295,41.8066,19.7626,16.8188
85000,314.4455,69.1635,55.7401,56.8717,39.6264,20.1366,17.3283
86000,313.2051,68.3587,59.6145,58.3901,40.1416,19.2557,16.4086
87000,311.0065,68.9167,57.8116,58.2097,42.0962,18.9111,17.2854
88000,314.8882,69.9675,59.5769,57.6349,40.5666,19.8401,17.8351
89000,319.6575,69.1351,57.5389,59.0102,40.0414,19.3129,17.8862
90000,311.0107,67.8034,57.8697,57.6480,39.7297,19.5767,17.7730
91000,309.7305,65.1205,49.3463,51.2380,34.9775,19.4327,17.1992
92000,310.6227,68.0877,58.4735,58.4495,40.5408,18.5244,16.4950
93000,315.3392,68.9603,59.9578,57.3013,40.5388,19.6071,17.0680
94000,310.4472,68.6937,58.3794,57.6041,39.8344,19.6130,17.0474
95000,311.4535,68.5616,57.4217,58.3659,40.0511,20.3025,16.9971
96000,309.1049,68.3416,59.4567,57.6111,39.5297,19.7253,17.8707
97000,307.6198,67.8726,58.4100,57.1273,39.9967,19.5407,16.8101
98000,308.4910,66.6007,57.7537,55.2232,38.4523,18.9652,16.1143
99000,313.6063,67.8452,58.6499,56.9497,39.4214,19.5621,16.8821
100000,310.4393,66.7144,56.9962,57.0934,38.9984,18.2042,17.0513
101000,314.5240,67.5690,58.1013,58.0368,39.3388,19.5763,16.7629
102000,311.0510,67.8511,57.4521,58.0124,38.7115,18.5788,16.6479
103000,313.1055,67.5218,57.1278,56.9945,38.0507,19.4162,17.0209
104000,314.7591,67.9654,57.3030,57.4446,39.2135,19.7414,16.9255
105000,314.3096,67.2313,58.4499,57.1750,38.7071,20.3346,16.9446
106000,311.1370,68.0298,59.7167,56.8454,38.5168,19.2905,17.6633
107000,313.6886,67.3814,57.6015,56.6298,37.6076,19.8214,16.1724
108000,308.2145,65.9879,58.2225,57.0208,37.6963,20.5251,16.3521
109000,318.6129,67.8791,59.6519,56.0466,38.5702,20.2942,17.2843
110000,317.8259,68.3230,58.5873,56.2714,38.1044,20.5280,17.0298
111000,317.6324,68.7285,58.5837,55.9211,38.4971,20.7875,17.0676
112000,320.2762,68.4522,57.1592,55.7341,37.4938,20.0620,16.6526
113000,317.5249,67.1065,58.5756,57.5697,37.6971,19.9927,17.3348
114000,317.4683,67.2200,58.5539,56.3034,36.8265,19.8936,16.8626
115000,318.2010,67.0722,57.3889,55.6935,37.3153,20.5696,17.2885
116000,324.2164,67.8640,57.9422,55.7352,36.1338,20.7926,17.3565
117000,321.7176,68.0109,55.8013,56.5302,36.8716,20.9218,16.8958
118000,319.3994,67.9726,58.4239,56.1113,37.5733,21.0116,16.4257
119000,325.3916,68.9447,58.7219,56.9974,37.3796,20.8292,16.8815
120000,322.1540,68.1938,57.8794,55.4230,36.0779,20.7480,16.1989
121000,324.7338,68.9897,58.3755,56.6596,36.9467,21.1753,17.0215
122000,320.4199,68.3767,57.6337,56.3025,35.7547,20.4166,16.3875
123000,321.6998,68.1539,57.3383,56.9688,36.4825,21.1063,16.3098
124000,319.9736,68.5129,58.1427,56.8610,36.8959,20.5398,16.1442
125000,317.9667,67.9275,58.1744,55.5345,35.2371,20.2731,16.2459
126000,318.6364,68.2254,58.2822,55.4265,36.4399,21.7951,16.4941
127000,319.0228,69.1429,57.9825,55.5361,36.3723,20.8233,16.7748
128000,319.1015,68.4628,59.2644,55.9383,36.8278,21.2471,16.4032
129000,318.2170,68.9275,57.8288,55.6044,35.7822,20.7137,16.8620
130000,318.9839,69.3740,59.1128,56.8242,37.5381,21.2033,16.6742
131000,325.1445,68.4846,58.8177,55.7651,36.4066,20.9424,16.2104
132000,320.8602,69.9129,59.9210,57.0859,37.2871,20.8509,16.6556
133000,327.4671,69.0976,59.7737,56.3860,37.0818,21.1297,17.0726
134000,325.1642,69.2265,58.7212,56.1950,36.6849,21.5910,16.5681
135000,329.7907,69.9696,57.7674,56.2814,36.4496,22.3609,17.2266
136000,336.1451,71.2351,60.8848,56.9708,39.2124,22.4324,17.3869
137000,336.0970,70.7573,60.2240,57.2260,37.8072,22.7997,17.3702
138000,346.2508,71.9814,60.2356,56.9134,37.8141,23.5942,17.4242
139000,340.0743,70.6364,56.5031,54.8082,37.5486,22.8574,17.5134
140000,350.1018,73.0420,61.1783,57.3037,38.9527,23.8581,17.0804
141000,350.2379,74.2356,62.0036,57.3201,38.8667,23.3250,16.8539
142000,351.2368,73.5342,61.2383,57.3939,39.9345,24.6138,17.0657
143000,358.5447,75.1382,60.9691,57.1477,40.1567,23.9985,17.5151


==> data/fig_pythia_160m.csv <==
step,pile,logical,semantic,factual,syntactic,icl,arithmetic
1,227.9946746826172,75.67671203613281,55.24650192260742,53.65888977050781,50.640926361083984,24.362478256225586,24.27401351928711
1,227.9946746826172,75.67671203613281,55.24650192260742,53.65888977050781,50.640926361083984,24.362478256225586,24.27401351928711
2,228.0052032470703,75.67677307128906,55.24665832519531,53.66033935546875,50.64181900024414,24.362606048583984,24.275964736938477
4,228.45294189453125,75.67342376708984,55.26463317871094,53.693111419677734,50.649539947509766,24.349088668823242,24.275836944580078
8,229.48655700683594,75.11883544921875,55.14988327026367,53.45916748046875,50.15815734863281,24.301525115966797,24.12729835510254
16,219.70187377929688,70.61211395263672,53.25370788574219,50.61122131347656,46.754913330078125,23.55513572692871,22.758298873901367
32,73.14551544189453,39.54835510253906,38.88209533691406,29.808914184570312,30.151409149169922,11.288445472717285,13.312111854553223
64,24.006799697875977,17.26389503479004,11.926692962646484,14.8392915725708,13.813855171203613,7.341432094573975,8.786800384521484
128,35.90522384643555,25.250873565673828,15.17480754852295,15.790014266967773,12.077007293701172,11.979543685913086,8.680883407592773
256,44.98727798461914,32.67219161987305,22.21491813659668,24.27724838256836,16.253446578979492,11.914219856262207,9.848786354064941
512,115.17478942871094,58.54521942138672,33.30968475341797,37.14781188964844,29.2445125579834,20.909229278564453,12.729838371276855
1000,217.63258361816406,72.97123718261719,43.253170013427734,42.00725555419922,34.20736312866211,29.9146785736084,17.372486114501953
2000,322.21343994140625,81.72312927246094,48.80571365356445,49.444732666015625,35.578182220458984,26.867603302001953,20.662399291992188
3000,362.1751708984375,84.15778350830078,55.62103271484375,53.00791931152344,41.66986846923828,28.30436134338379,20.90583610534668
4000,394.9747009277344,86.76140594482422,59.02386474609375,56.83051681518555,45.01008987426758,28.246164321899414,20.875747680664062
5000,397.8729248046875,83.77825927734375,60.06438446044922,58.24460983276367,46.189395904541016,29.044946670532227,21.37101936340332
6000,414.903564453125,88.03773498535156,63.31229019165039,59.993507385253906,49.778751373291016,29.41095542907715,20.74901008605957
7000,414.50469970703125,85.04171752929688,64.5333023071289,59.5791130065918,49.519920349121094,29.90642738342285,21.244504928588867
8000,407.4812927246094,84.9654312133789,65.34935760498047,61.149478912353516,46.91426467895508,29.185359954833984,21.281997680664062
9000,404.59234619140625,82.77520751953125,66.64041900634766,62.9580078125,46.86843490600586,27.975204467773438,20.197904586791992
10000,399.53582763671875,83.09307861328125,64.05028533935547,63.76428985595703,47.98435592651367,28.670604705810547,19.69570541381836
11000,395.8431701660156,81.72161102294922,67.87203979492188,63.84312057495117,49.30329513549805,28.033687591552734,21.144344329833984
12000,392.45562744140625,81.38534545898438,68.01514434814453,63.142662048339844,47.189388275146484,28.475452423095703,20.7862548828125
13000,389.3643798828125,82.97916412353516,63.90085983276367,61.072078704833984,49.589637756347656,27.943330764770508,20.44829559326172
14000,379.0601806640625,80.87808227539062,65.44580841064453,62.18368148803711,48.29874801635742,27.12661361694336,19.256507873535156
15000,367.9427795410156,80.02106475830078,65.78703308105469,62.15916442871094,47.62234878540039,26.04369354248047,20.30379867553711
16000,360.0417785644531,79.0209732055664,65.21795654296875,61.5677490234375,45.7588005065918,26.482946395874023,20.30841636657715
17000,357.5048828125,79.32061004638672,66.62821960449219,63.05868911743164,48.9951286315918,25.552265167236328,20.592195510864258
18000,346.30804443359375,77.75721740722656,64.01263427734375,62.584224700927734,47.8140754699707,25.329235076904297,21.486400604248047
19000,345.11669921875,78.21546936035156,63.54232406616211,59.2200813293457,45.53887176513672,25.95704460144043,19.63990020751953
20000,329.31768798828125,75.46658325195312,62.392005920410156,60.11277770996094,45.99074172973633,24.442045211791992,19.708486557006836
21000,322.8521423339844,76.90121459960938,64.00006103515625,59.19204330444336,45.98029327392578,24.043699264526367,19.466140747070312
22000,324.204345703125,76.37032318115234,63.601318359375,58.70195388793945,46.64594268798828,23.787918090820312,20.777788162231445
23000,316.25018310546875,76.00601196289062,64.35618591308594,59.72523498535156,45.081573486328125,22.97168731689453,20.36150550842285
24000,319.5639343261719,75.0232925415039,62.85788345336914,59.455745697021484,44.81888198852539,23.504047393798828,18.514238357543945
25000,311.5883483886719,74.80438995361328,63.67189025878906,58.184425354003906,44.887168884277344,23.36359405517578,19.07550048828125
26000,305.23187255859375,72.70906829833984,59.54270553588867,57.704105377197266,43.79905700683594,21.22252655029297,19.274682998657227
27000,305.83441162109375,73.92140197753906,61.980491638183594,59.843448638916016,43.81172561645508,22.966760635375977,20.502477645874023
28000,299.7050476074219,73.68866729736328,61.35989761352539,55.90074157714844,43.88494873046875,21.94608497619629,20.19978141784668
29000,288.14410400390625,72.14510345458984,59.200008392333984,59.7702751159668,44.7392463684082,21.11518669128418,19.05733871459961
30000,286.7277526855469,71.39376068115234,59.653079986572266,56.44880676269531,42.56867218017578,21.995208740234375,18.684843063354492
31000,285.5516052246094,70.26615905761719,58.88356018066406,58.11149978637695,43.10069274902344,22.13654327392578,19.008575439453125
32000,288.95037841796875,73.06562805175781,59.58934020996094,57.59456253051758,43.353633880615234,21.892696380615234,19.761188507080078
33000,280.39410400390625,71.10871124267578,60.65978240966797,58.54574966430664,43.918365478515625,22.475831985473633,17.40460777282715
34000,279.0180969238281,70.1312255859375,58.77912139892578,58.0086784362793,42.582489013671875,21.26701545715332,18.510944366455078
35000,270.2774658203125,69.1707763671875,56.825504302978516,57.637451171875,43.724395751953125,21.325380325317383,17.90389633178711
36000,268.1892395019531,69.7481689453125,58.26869201660156,57.600494384765625,43.56525802612305,21.785181045532227,18.771188735961914
37000,261.7435607910156,69.64885711669922,56.45231246948242,55.751434326171875,39.34685134887695,20.412864685058594,19.43865394592285
38000,266.1147766113281,69.15220642089844,57.282657623291016,59.11957550048828,43.696590423583984,20.883785247802734,18.762439727783203
39000,261.0242614746094,67.7670669555664,59.073448181152344,58.63227462768555,42.452701568603516,20.317506790161133,19.152603149414062
40000,257.6584167480469,67.083740234375,57.88820266723633,56.911407470703125,40.93367004394531,20.40770721435547,18.750091552734375
41000,267.87408447265625,70.34664916992188,59.68491744995117,58.84648513793945,43.421321868896484,21.381202697753906,20.107322692871094
42000,255.58297729492188,65.93124389648438,59.31353759765625,56.06147003173828,41.4576530456543,21.114242553710938,18.475666046142578
43000,252.63076782226562,67.0987777709961,58.37002182006836,56.098289489746094,40.99406814575195,20.058605194091797,19.217348098754883
44000,247.9910125732422,66.69671630859375,58.98025894165039,56.19150924682617,40.12092971801758,19.725786209106445,18.542221069335938
45000,244.4971466064453,66.25504302978516,58.29495620727539,54.33845138549805,40.59868240356445,19.310888290405273,18.58582878112793
46000,243.46847534179688,64.43389892578125,56.8873405456543,53.62055206298828,39.77671432495117,20.385433197021484,19.197731018066406
47000,250.28294372558594,66.84224700927734,58.634315490722656,55.356754302978516,41.109195709228516,20.04022979736328,19.28829002380371
48000,243.41624450683594,66.602294921875,59.02417755126953,55.428279876708984,39.51982116699219,19.731910705566406,19.537166595458984
49000,241.5796661376953,65.7081298828125,59.253662109375,55.38661575317383,40.204437255859375,19.087779998779297,18.32431983947754
50000,237.52230834960938,64.30937194824219,56.2907600402832,53.32172775268555,39.767147064208984,19.235607147216797,19.510448455810547
51000,230.7112274169922,65.16492462158203,57.407379150390625,55.55238342285156,38.917030334472656,18.611291885375977,18.2404842376709
52000,231.71066284179688,64.59272766113281,57.475746154785156,54.76630401611328,39.16227340698242,18.443464279174805,17.838050842285156
53000,229.97225952148438,62.56948471069336,56.976436614990234,54.23702621459961,38.197994232177734,18.2959041595459,17.819509506225586
54000,231.3014373779297,62.291229248046875,57.08785629272461,54.754451751708984,38.805702209472656,18.95749282836914,17.731891632080078
55000,227.25204467773438,62.7046012878418,56.434173583984375,53.124671936035156,36.99711990356445,18.015073776245117,18.201282501220703
56000,225.13673400878906,63.20884704589844,55.04206466674805,54.146846771240234,36.88185501098633,17.820940017700195,18.340208053588867
57000,222.5484161376953,62.33889389038086,58.203372955322266,54.94624328613281,38.58712387084961,17.108285903930664,17.6654109954834
58000,217.69818115234375,62.770057678222656,55.87089538574219,52.89165496826172,37.8376579284668,17.130184173583984,18.6980037689209
59000,221.89122009277344,61.60340118408203,55.88789749145508,53.24190902709961,36.96889114379883,18.529277801513672,17.375282287597656
60000,214.39187622070312,61.71079635620117,55.85872268676758,52.657432556152344,37.76321792602539,18.39385223388672,17.77299690246582
61000,220.8904571533203,61.695438385009766,57.05647659301758,53.770206451416016,38.2672233581543,17.69623374938965,17.191509246826172
62000,217.43704223632812,61.50729751586914,55.839630126953125,54.25484848022461,37.994998931884766,18.633501052856445,17.335336685180664
63000,205.17396545410156,59.81968688964844,56.19874572753906,52.953269958496094,36.569828033447266,16.699554443359375,17.508602142333984
64000,208.6876220703125,59.0539665222168,54.296138763427734,52.5386962890625,35.58619689941406,16.70182991027832,16.931148529052734
65000,211.32302856445312,61.37645721435547,55.49262237548828,51.95682144165039,36.05873489379883,17.27147102355957,18.167219161987305
66000,209.5792236328125,59.09249496459961,53.92314147949219,51.57578659057617,37.35745620727539,17.0580997467041,16.364580154418945
67000,207.60110473632812,60.61669921875,55.456703186035156,52.50810623168945,37.460968017578125,16.50486183166504,17.46959114074707
68000,205.0743865966797,60.35021209716797,55.19739532470703,53.661895751953125,36.952213287353516,17.335445404052734,17.382410049438477
69000,207.11424255371094,57.30210876464844,50.23341751098633,48.414337158203125,33.16322326660156,17.418174743652344,14.848718643188477
70000,207.56834411621094,60.732513427734375,55.85092544555664,53.422752380371094,37.330806732177734,16.89586639404297,16.7445011138916
71000,201.7308349609375,59.20514678955078,54.65271759033203,51.30574417114258,36.607147216796875,16.946683883666992,16.154273986816406
72000,189.4922332763672,58.320030212402344,54.94867706298828,51.105262756347656,34.08871841430664,16.16044807434082,16.13813591003418
73000,195.3116912841797,57.381103515625,54.212852478027344,51.21097183227539,34.852142333984375,16.70337677001953,15.726261138916016
74000,185.0782012939453,55.780311584472656,54.18227767944336,50.75418472290039,35.296016693115234,16.149614334106445,16.083690643310547
75000,191.0759735107422,57.642234802246094,54.412540435791016,51.39878845214844,36.43116760253906,16.276521682739258,16.748769760131836
76000,190.6170654296875,56.6888313293457,54.0771369934082,51.161338806152344,34.609622955322266,16.198169708251953,17.015277862548828
77000,183.77491760253906,57.470619201660156,56.34087371826172,52.57500076293945,35.96963119506836,15.420546531677246,16.164703369140625
78000,184.30392456054688,57.23662185668945,53.51103591918945,51.42510223388672,35.496055603027344,16.031646728515625,15.032849311828613
79000,184.5114288330078,56.96685028076172,52.61131286621094,49.37373352050781,34.55603790283203,16.0070743560791,15.850865364074707
80000,185.56492614746094,54.92903137207031,52.559165954589844,49.49679183959961,34.66189193725586,15.954988479614258,15.172137260437012
81000,175.412109375,55.40806579589844,53.0748176574707,51.11292266845703,34.47995376586914,15.16202449798584,15.273444175720215
82000,170.8999786376953,54.207733154296875,53.08600616455078,49.657772064208984,33.73506546020508,15.137203216552734,14.854065895080566
83000,174.89495849609375,54.26130676269531,53.276180267333984,49.17439651489258,34.362911224365234,15.097943305969238,14.08065414428711
84000,163.36825561523438,52.64462661743164,51.62633514404297,50.14873123168945,34.28383255004883,14.72252368927002,14.370491981506348
85000,162.33428955078125,53.75108337402344,52.150333404541016,48.6156005859375,32.75563430786133,14.506778717041016,14.732295036315918
86000,159.21951293945312,52.02720260620117,49.786170959472656,48.172935485839844,33.03633117675781,13.687365531921387,13.411115646362305
87000,161.24252319335938,52.090431213378906,50.82293701171875,49.21583557128906,33.15195083618164,14.0231351852417,14.14804458618164
88000,166.35598754882812,51.81612777709961,51.62112808227539,50.09939956665039,34.36310577392578,13.918204307556152,14.84351634979248
89000,162.75401306152344,52.81262969970703,52.07529067993164,49.677310943603516,34.304161071777344,14.226966857910156,13.800806999206543
90000,167.7041473388672,54.01142120361328,52.145477294921875,49.205501556396484,35.34717559814453,15.07917594909668,15.841829299926758
91000,166.59152221679688,52.35699462890625,48.76987838745117,46.573890686035156,32.351810455322266,14.165592193603516,13.834346771240234
92000,168.49505615234375,53.98494338989258,51.51900863647461,49.148406982421875,33.076961517333984,14.293161392211914,13.712141036987305
93000,175.03936767578125,56.39817810058594,52.881954193115234,51.264591217041016,35.04545974731445,15.287941932678223,13.70075798034668
94000,178.10496520996094,58.86840057373047,54.315486907958984,51.283477783203125,36.928531646728516,15.595108985900879,14.09373664855957
95000,190.35047912597656,59.95850372314453,54.878997802734375,50.966304779052734,37.130733489990234,16.309839248657227,14.666990280151367
96000,192.5779266357422,59.94792938232422,55.41895294189453,51.53818130493164,37.395721435546875,16.47689437866211,13.96742057800293
97000,205.0723419189453,61.84294128417969,55.986454010009766,50.8559455871582,36.91354751586914,16.924894332885742,14.05910873413086
98000,206.5786590576172,62.997650146484375,55.8148193359375,51.25886917114258,37.836448669433594,17.362789154052734,13.987464904785156
99000,222.99424743652344,64.40803527832031,55.85646057128906,51.20621109008789,37.92428970336914,18.27688217163086,13.823689460754395
100000,240.40101623535156,68.53025817871094,56.82146072387695,52.30495834350586,39.11904525756836,19.8643741607666,15.742368698120117
101000,241.8151092529297,69.39273834228516,57.12061309814453,52.990116119384766,39.65829849243164,20.371917724609375,15.467881202697754
102000,257.9549560546875,70.09625244140625,56.70064163208008,53.77521896362305,40.563232421875,20.42245864868164,15.4237642288208
103000,268.3934631347656,70.37590789794922,57.9376106262207,52.70283126831055,40.10844802856445,22.164457321166992,15.56764030456543
104000,277.4476623535156,72.49284362792969,58.44051742553711,53.01873779296875,39.96650314331055,22.331323623657227,16.301374435424805
105000,297.650390625,74.61426544189453,60.52883529663086,54.9296875,41.707847595214844,23.92795753479004,17.714853286743164
106000,303.8017578125,76.36934661865234,59.64847946166992,54.00293731689453,41.88058090209961,24.16928482055664,16.8551082611084
107000,316.7405090332031,78.0263900756836,59.019134521484375,55.056026458740234,41.87535095214844,24.437358856201172,17.849618911743164
108000,321.24005126953125,76.6020278930664,56.412078857421875,54.20286560058594,40.80430603027344,24.2703800201416,15.530675888061523
109000,334.3011779785156,78.3318099975586,61.21882629394531,55.64493179321289,42.275787353515625,25.270069122314453,16.50985336303711
110000,329.0323181152344,76.06315612792969,57.12587356567383,53.72908020019531,37.86637496948242,24.580778121948242,15.81639289855957
111000,340.2467041015625,78.5395736694336,58.4431037902832,55.5201530456543,39.821861267089844,23.400907516479492,16.114421844482422
112000,347.1095275878906,80.94258880615234,58.960121154785156,57.300960540771484,39.7241325378418,24.844520568847656,15.829936027526855
113000,360.0477600097656,82.0699462890625,64.3486328125,57.6356086730957,43.28070068359375,27.139982223510742,17.08757209777832
114000,364.0141906738281,83.342041015625,62.78425216674805,56.03813552856445,42.598602294921875,26.06728172302246,16.85350227355957
115000,342.3400573730469,77.87242889404297,59.160301208496094,55.0053825378418,39.4976692199707,23.423324584960938,15.806058883666992
116000,344.0524597167969,78.16278839111328,57.10152053833008,52.46670913696289,38.60020446777344,24.668928146362305,15.896450996398926
117000,311.4254455566406,72.43827819824219,50.77959060668945,50.05773162841797,36.61737823486328,22.051158905029297,15.206233024597168
118000,330.1188659667969,76.78473663330078,58.106266021728516,54.11451721191406,40.5781364440918,23.139408111572266,15.432293891906738
119000,297.97283935546875,68.6724853515625,52.17926788330078,47.65878677368164,34.69091033935547,20.491744995117188,15.41965389251709
120000,288.8476257324219,70.63972473144531,51.93715286254883,47.46894454956055,33.584632873535156,20.078641891479492,14.469732284545898
121000,269.4682922363281,65.4947280883789,46.66634750366211,43.924617767333984,29.34535789489746,17.927379608154297,12.728919982910156
122000,303.6867370605469,74.03142547607422,52.25351333618164,48.006370544433594,34.26396942138672,20.481508255004883,14.2520112991333
123000,318.2869567871094,74.05988311767578,55.583988189697266,52.83765411376953,37.22371292114258,20.79427719116211,13.877354621887207
124000,344.6588439941406,77.62889099121094,59.209720611572266,52.41154479980469,38.12898635864258,24.11741065979004,15.299712181091309
125000,353.57373046875,78.8912353515625,58.45269012451172,49.480403900146484,35.813140869140625,24.94403076171875,15.118325233459473
126000,314.3689880371094,74.2947006225586,57.174949645996094,51.56113052368164,36.46645736694336,21.45676612854004,13.026803016662598
127000,347.4811706542969,81.01090240478516,61.659000396728516,52.68731689453125,36.885562896728516,24.348081588745117,14.408143043518066
128000,379.7204895019531,84.27452850341797,64.93894958496094,58.60649871826172,42.90242385864258,26.224943161010742,16.159912109375
129000,385.9388427734375,88.07833862304688,65.83938598632812,58.59267044067383,41.573280334472656,27.304380416870117,16.428504943847656
130000,398.2886047363281,88.6629638671875,66.03636932373047,59.66218185424805,43.82736587524414,29.50428581237793,17.22434425354004
131000,373.5296630859375,83.89374542236328,61.79068374633789,55.318626403808594,39.83353805541992,25.790733337402344,16.228816986083984
132000,385.7406921386719,87.87882232666016,65.89657592773438,57.73553466796875,43.180084228515625,27.955997467041016,17.040714263916016
133000,397.491943359375,88.29747009277344,67.6397705078125,59.25688934326172,42.79901123046875,28.533288955688477,17.218360900878906
134000,405.89361572265625,90.06585693359375,68.51996612548828,59.18781661987305,44.30017852783203,30.20779037475586,17.717729568481445
135000,405.9664001464844,80.98822021484375,63.46026611328125,55.564701080322266,42.233062744140625,29.816856384277344,16.985576629638672
136000,410.73297119140625,92.07534790039062,66.34427642822266,58.43912124633789,43.13220977783203,29.501422882080078,17.73598289489746
137000,406.033203125,92.98894500732422,69.1485824584961,59.93617630004883,46.2817268371582,29.380992889404297,17.302892684936523
138000,408.82281494140625,90.74710845947266,68.83290100097656,58.435302734375,44.361122131347656,29.916088104248047,17.5594425201416
139000,409.06268310546875,87.47496032714844,66.87173461914062,59.10619354248047,46.00859832763672,29.528404235839844,17.095617294311523
140000,400.8764343261719,90.61746978759766,68.11546325683594,57.27760696411133,42.55762481689453,29.767589569091797,18.142187118530273
141000,410.07269287109375,90.50537872314453,68.18107604980469,59.22962188720703,44.49062728881836,30.39954948425293,16.723875045776367
142000,415.5821228027344,91.77574920654297,68.1865005493164,60.80237579345703,45.967567443847656,30.120943069458008,17.38254165649414
143000,410.3436584472656,92.80370330810547,66.88308715820312,61.80067443847656,46.78367233276367,28.490222930908203,17.513355255126953

